Fast Gradient-Based Inference with Continuous Latent Variable Models in Auxiliary Form

We propose a technique for increasing the efficiency of gradient-based inference and learning in Bayesian networks with multiple layers of continuous latent vari- ables. We show that, in many cases, it is possible to express such models in an auxiliary form, where continuous latent variables are conditionally deterministic given their parents and a set of independent auxiliary variables. Variables of mod- els in this auxiliary form have much larger Markov blankets, leading to significant speedups in gradient-based inference, e.g. rapid mixing Hybrid Monte Carlo and efficient gradient-based optimization. The relative efficiency is confirmed in ex- periments.

==> mnist_exp/no_2l.txt <==
0 19221 -537.294977845 -5704703.16014 -6.75097481864e-05
1 39230 -531.07192969 -5640899.43955 -0.000125829163642
2 59143 -524.997900316 -5578420.8508 -0.000182248644672
3 80011 -519.066790648 -5517582.75816 -0.000241029093773
4 99214 -513.27241298 -5458101.58323 -0.000306899421329
5 118760 -507.612411117 -5400011.75293 -0.000376299112842
6 138439 -502.083939092 -5343243.09588 -0.000449745285198
7 158433 -496.676389151 -5287754.64316 -0.000529305391656
8 177539 -491.385045 -5233443.24895 -0.000618824576252
9 197115 -486.204805972 -5180247.63 -0.000716298429425
10 217389 -481.134028912 -5128152.5456 -0.000823095590229
11 238471 -476.160960694 -5077050.15608 -0.000942990663044
12 257128 -471.282830227 -5027002.80447 -0.00107279118741
13 276833 -466.486354741 -4977777.71666 -0.00121648780202
14 296197 -461.770314846 -4929445.46733 -0.00137431696022
15 315812 -457.128331265 -4881814.0359 -0.00154706029707
16 335145 -452.544923619 -4834900.54621 -0.00173457377356
17 354461 -448.016774832 -4788546.33239 -0.00194096181484
18 373621 -443.532368825 -4742707.14881 -0.00216273828311
19 393012 -439.076541819 -4697217.48071 -0.00240297408625
20 412657 -434.644956127 -4651966.26783 -0.00266066705449
21 432351 -430.234082251 -4607046.50067 -0.00293645307097
22 451871 -425.826047435 -4562214.94582 -0.00323305598557
23 470828 -421.405818916 -4517284.85273 -0.00355076753451
24 490508 -416.96186512 -4472225.44266 -0.00389076267338
25 509634 -412.481086575 -4426848.84273 -0.00425279158563
26 529210 -407.95620162 -4381054.05169 -0.00463593465573
27 548364 -403.38109866 -4334809.11145 -0.00504377391853
28 568007 -398.759219583 -4288125.58752 -0.00547496169299
29 587201 -394.039394041 -4240586.03134 -0.00592994243535
30 606584 -389.240927382 -4192238.4341 -0.00640757500618
31 626079 -384.331022254 -4142823.94931 -0.00690698784117
32 645557 -379.326537978 -4092525.16562 -0.00743022935574
33 664949 -374.200174761 -4041035.71144 -0.00797580917729
34 684317 -368.983140221 -3988662.7271 -0.00854329154469
35 704475 -363.626540871 -3934909.73799 -0.00913167833054
36 724289 -358.198290387 -3880439.01194 -0.00973964851957
37 744397 -352.626416286 -3824572.35794 -0.0103670707914
38 764041 -346.957373573 -3767707.87823 -0.0110123292111
39 784330 -341.158225447 -3709590.01192 -0.0116733587023
40 803856 -335.302556234 -3650881.44731 -0.0123479770559
41 823579 -329.398032476 -3591650.00529 -0.0130344899449
42 843407 -323.437080525 -3531840.81762 -0.0137321814314
43 862903 -317.479616062 -3472082.81569 -0.0144371308144
44 883632 -311.496139098 -3412065.22222 -0.0151480901865
45 902783 -305.546876867 -3352326.96857 -0.0158610904296
46 922600 -299.683987258 -3293515.2774 -0.0165761103364
47 942375 -293.951633222 -3235961.19864 -0.0172886899241
48 962124 -288.317020053 -3179355.63717 -0.0179978691386
49 981843 -282.845033721 -3124397.25287 -0.0187002061283
50 1002043 -277.486369788 -3070610.22047 -0.0193944747766
51 1021854 -272.378629759 -3019197.62561 -0.0200788000908
52 1043095 -267.417629695 -2969182.88192 -0.0207508930177
53 1063314 -262.741917932 -2922043.76579 -0.0214078628352
54 1082631 -258.260054068 -2876842.17549 -0.0220483468988
55 1102858 -254.026340905 -2834101.19342 -0.0226714808677
56 1122576 -250.015554688 -2793557.26591 -0.0232769769468
57 1142571 -246.204055401 -2754957.35229 -0.0238636462986
58 1162465 -242.650146556 -2718949.31477 -0.0244312548635
59 1182644 -239.338697033 -2685302.13194 -0.0249794066192
60 1202277 -236.223714146 -2653707.70823 -0.0255082633171
61 1222681 -233.316030964 -2624149.80744 -0.0260174809183
62 1242014 -230.608876585 -2596614.6957 -0.0265069451511
63 1261907 -228.075563641 -2570793.13142 -0.0269778464121
64 1281217 -225.711685152 -2546669.45055 -0.0274297978571
65 1300846 -223.524885716 -2524250.69737 -0.027863729617
66 1320797 -221.488534039 -2503382.29718 -0.0282800033624
67 1341519 -219.600410678 -2483910.57946 -0.0286788802452
68 1361567 -217.840662321 -2465673.17741 -0.0290610139721
69 1381118 -216.226097653 -2448904.74044 -0.0294274485152
70 1401403 -214.708963852 -2433150.56023 -0.0297792034884
71 1421101 -213.302108099 -2418436.79358 -0.0301168872266
72 1440914 -211.979021265 -2404649.94605 -0.0304405397286
73 1460644 -210.767351711 -2391862.19274 -0.0307513405343
74 1480825 -209.617727465 -2379731.0919 -0.0310495261082
75 1501424 -208.555940261 -2368454.96605 -0.0313357048004
76 1521225 -207.560493006 -2357833.82909 -0.0316105217523
77 1541037 -206.62262475 -2347805.85834 -0.0318743330008
78 1560442 -205.741629649 -2338397.38096 -0.0321276763195
79 1580656 -204.927492421 -2329576.35246 -0.0323711943633
80 1599809 -204.144974148 -2321041.25737 -0.0326048896201
81 1619470 -203.41424362 -2312988.9992 -0.0328297704956
82 1638784 -202.724377521 -2305365.31401 -0.0330465752747
83 1658165 -202.082231571 -2298178.11074 -0.033255848851
84 1677887 -201.480892931 -2291343.83345 -0.0334578379646
85 1697450 -200.894871383 -2284734.62484 -0.0336527459367
86 1716375 -200.344144101 -2278458.2282 -0.0338410119053
87 1735667 -199.83247323 -2272505.7838 -0.0340233514223
88 1755211 -199.346677005 -2266922.74324 -0.0341995764734
89 1774159 -198.882981379 -2261450.45677 -0.0343703636024
90 1793058 -198.432274981 -2256196.40668 -0.0345355234569
91 1813242 -198.01880513 -2251262.47049 -0.0346957049646
92 1832660 -197.621064165 -2246496.50623 -0.0348513640856
93 1851894 -197.237051446 -2241778.10087 -0.0350029319373
94 1871668 -196.873238635 -2237250.83345 -0.0351506998741
95 1891046 -196.518197126 -2232926.80481 -0.0352942161817
96 1909930 -196.177133894 -2228684.58224 -0.0354337869535
97 1929561 -195.853384031 -2224604.53102 -0.0355697980139
98 1948382 -195.552797104 -2220684.75552 -0.035702645575
99 1968007 -195.25987728 -2216858.65521 -0.0358322988309
100 1987825 -194.971474013 -2213154.82631 -0.0359588546063
101 2009256 -194.702407443 -2209579.85003 -0.0360824272251
102 2027843 -194.440665964 -2206083.73262 -0.0362030503814
103 2046850 -194.18588243 -2202652.9979 -0.0363214089111
104 2065675 -193.941226186 -2199296.82753 -0.0364372215167
105 2084389 -193.704832577 -2196019.41301 -0.0365507198317
106 2102768 -193.474168915 -2192792.28761 -0.0366619690632
107 2121643 -193.251045698 -2189742.18181 -0.0367710209377
108 2142016 -193.038011889 -2186677.64269 -0.0368780769716
109 2161976 -192.834493599 -2183736.93489 -0.0369829807767
110 2180488 -192.629321468 -2180818.00569 -0.0370862411144
111 2199653 -192.432124407 -2177897.7541 -0.0371876668855
112 2218294 -192.241916063 -2175069.99121 -0.037287486052
113 2239319 -192.04854803 -2172281.29072 -0.0373854554015
114 2257758 -191.866486177 -2169553.71057 -0.0374816724832
115 2277003 -191.681716901 -2166866.09785 -0.0375762205437
116 2295559 -191.501125556 -2164160.60575 -0.0376691631137
117 2315003 -191.329243981 -2161610.66561 -0.0377606018007
118 2333964 -191.160320298 -2159085.78999 -0.0378505588445
119 2352608 -190.991367535 -2156470.91112 -0.0379390752429
120 2372099 -190.825883823 -2153943.62416 -0.0380262454413
121 2391661 -190.661364789 -2151409.73999 -0.0381117849634
122 2410268 -190.501127846 -2148879.67072 -0.0381958901079
123 2428940 -190.34818769 -2146403.42683 -0.0382789054985
124 2447743 -190.195374412 -2143981.85744 -0.0383609508066
125 2466633 -190.042940282 -2141541.37695 -0.0384418103787
126 2485602 -189.895060652 -2139169.94267 -0.0385219004706
127 2504295 -189.748200595 -2136819.66802 -0.0386010667011
128 2522872 -189.605872224 -2134485.6827 -0.0386793679103
129 2541206 -189.464075056 -2132149.9607 -0.0387566158482
130 2560234 -189.312091759 -2129760.69595 -0.0388328471703
131 2578680 -189.166996619 -2127396.45108 -0.0389077596793
132 2597245 -189.023934897 -2125053.1734 -0.0389819940271
133 2616153 -188.87857229 -2122762.59399 -0.0390555746688
134 2634905 -188.738862923 -2120476.23011 -0.0391283736962
135 2653723 -188.593085418 -2118190.78979 -0.0392004610321
136 2672897 -188.450299217 -2115896.11728 -0.0392720486317
137 2691231 -188.309314816 -2113575.55882 -0.0393427846118
138 2710254 -188.169055856 -2111296.80836 -0.0394131909624
139 2728952 -188.025209507 -2108976.53336 -0.0394829826807
140 2747645 -187.877931967 -2106714.22801 -0.0395517124056
141 2766055 -187.74187511 -2104416.99491 -0.0396198907639
142 2785136 -187.597573282 -2102087.72817 -0.0396871612106
143 2804143 -187.449650526 -2099721.29685 -0.0397540682373
144 2822781 -187.306753312 -2097445.03844 -0.0398203690021
145 2843245 -187.158949042 -2095158.56272 -0.0398863539565
146 2864081 -187.013098195 -2092792.91438 -0.0399519415175
147 2886082 -186.864006577 -2090484.49347 -0.0400170133575
148 2909636 -186.715571627 -2088191.27841 -0.0400816484974
149 2933392 -186.565400501 -2085886.99102 -0.0401460424754
150 2957667 -186.414582794 -2083512.45922 -0.0402100935156
151 2981777 -186.259029769 -2081158.6117 -0.0402735788397
152 3002369 -186.112968847 -2078800.7548 -0.0403367892027
153 3023667 -185.962073118 -2076461.92641 -0.0403992588462
154 3044578 -185.805493532 -2074107.03636 -0.0404611122104
155 3065124 -185.644997455 -2071686.41805 -0.040522326178
156 3083487 -185.483349282 -2069241.16151 -0.0405830720052
157 3102243 -185.327056151 -2066915.10092 -0.0406434608503
158 3120975 -185.166599954 -2064443.01214 -0.0407033641143
159 3139681 -185.00245121 -2061985.17677 -0.0407631351636
160 3158990 -184.832486682 -2059447.8098 -0.0408224794862
161 3177305 -184.665329778 -2056961.413 -0.040881205803
162 3195777 -184.49772967 -2054514.94472 -0.0409396632212
163 3214558 -184.321682272 -2051885.81846 -0.0409978945432
164 3233126 -184.152949343 -2049372.78098 -0.0410558776557
165 3251546 -183.976406423 -2046805.21638 -0.041113398899
166 3270411 -183.800080018 -2044273.45386 -0.0411702707795
167 3289369 -183.620790119 -2041677.68745 -0.0412264244339
168 3308028 -183.434889445 -2039086.34416 -0.041282158863
169 3326535 -183.249392614 -2036433.28214 -0.0413377033159
170 3345329 -183.066558596 -2033763.82831 -0.0413930133899
171 3364090 -182.868795696 -2031090.7194 -0.0414480543355
172 3383064 -182.678482036 -2028400.06551 -0.0415029540782
173 3402357 -182.482745763 -2025702.07732 -0.0415576300961
174 3420764 -182.284283871 -2023037.06959 -0.0416121869483
175 3439406 -182.085132309 -2020326.18625 -0.0416664655879
176 3458100 -181.88368797 -2017658.19054 -0.0417205832413
177 3477234 -181.681646827 -2014865.22209 -0.0417744550893
178 3495501 -181.473479191 -2012059.5923 -0.0418280897312
179 3514793 -181.265895549 -2009313.61026 -0.0418816532826
180 3533613 -181.050383329 -2006468.76021 -0.0419350639403
181 3552263 -180.831091609 -2003606.39449 -0.0419879978356
182 3570489 -180.610430569 -2000663.31276 -0.0420405572991
183 3589887 -180.385033534 -1997758.0087 -0.0420927643834
184 3608519 -180.16193233 -1994820.20377 -0.0421446676164
185 3627290 -179.926744725 -1991875.34775 -0.0421961931099
186 3645485 -179.700353732 -1988978.89633 -0.0422476967153
187 3664389 -179.464204004 -1985969.94689 -0.0422987870558
188 3683183 -179.223721528 -1982937.55216 -0.0423495416969
189 3701981 -178.992504531 -1979895.35115 -0.0424001086778
190 3720086 -178.752613039 -1976875.01174 -0.0424507129833
191 3739321 -178.502511784 -1973779.06476 -0.0425010232268
192 3757335 -178.243827069 -1970657.47311 -0.0425510697507
193 3776259 -177.988316011 -1967486.18947 -0.0426008870996
194 3794540 -177.737825353 -1964438.36491 -0.0426502259352
195 3813521 -177.481056365 -1961350.10941 -0.0426992342032
196 3831576 -177.209495074 -1958144.51114 -0.0427477419734
197 3850371 -176.943895853 -1954913.39006 -0.0427959144863
198 3869118 -176.679542488 -1951733.98143 -0.0428438648973
199 3887665 -176.407517492 -1948502.70536 -0.0428914376851
200 3905925 -176.130141858 -1945214.90267 -0.0429387658295
201 3924165 -175.850386814 -1941914.55524 -0.0429856380277
202 3943089 -175.572947878 -1938592.61187 -0.0430321896254
203 3961791 -175.27734129 -1935138.96649 -0.0430781525992
204 3980524 -174.993088298 -1931781.89633 -0.0431237989689
205 3998714 -174.717343502 -1928509.68231 -0.0431692496889
206 4017360 -174.432697692 -1925225.10485 -0.0432144988204
207 4035728 -174.141585388 -1921850.59962 -0.043259585294
208 4054607 -173.842435013 -1918438.0925 -0.0433043598487
209 4072834 -173.548326576 -1915002.54024 -0.0433487437673
210 4091470 -173.252955037 -1911621.12711 -0.0433926547303
211 4109760 -172.959187732 -1908231.27953 -0.0434361778181
212 4128468 -172.662884613 -1904835.09045 -0.0434792858106
213 4147032 -172.358357799 -1901371.81505 -0.043521913004
214 4165820 -172.053660689 -1897889.85584 -0.043564545201
215 4184089 -171.747950907 -1894393.27629 -0.0436065792446
216 4203111 -171.430876275 -1890799.22561 -0.0436481001842
217 4221993 -171.116764024 -1887312.283 -0.0436893599088
218 4240646 -170.802711696 -1883781.40077 -0.0437302701545
219 4259055 -170.487195154 -1880239.80873 -0.043770573482
220 4278031 -170.175603117 -1876822.73787 -0.0438103004183
221 4296387 -169.856875575 -1873288.89041 -0.0438495297062
222 4315139 -169.540406437 -1869762.19589 -0.0438885921147
223 4333758 -169.209400774 -1866211.4236 -0.0439271559181
224 4352822 -168.884957972 -1862586.28066 -0.0439654069566
225 4371125 -168.557595951 -1859022.61137 -0.0440030248088
226 4389864 -168.225735463 -1855405.07744 -0.0440403214909
227 4408463 -167.89301162 -1851775.40992 -0.0440774297775
228 4427185 -167.560512723 -1848130.56617 -0.044114307393
229 4445846 -167.233351979 -1844549.89295 -0.0441508875521
230 4464117 -166.904774754 -1840956.23188 -0.0441871157566
231 4482654 -166.574653765 -1837335.98359 -0.0442228935315
232 4501288 -166.242134994 -1833771.93463 -0.0442581650746
233 4519722 -165.90923806 -1830117.41613 -0.0442930205642
234 4538454 -165.573873259 -1826493.13406 -0.0443275960349
235 4557493 -165.237462728 -1822876.60808 -0.0443616618834
236 4576138 -164.903100402 -1819285.78946 -0.0443951665303
237 4596509 -164.571520661 -1815703.51168 -0.0444283512142
238 4616223 -164.226918005 -1812088.3319 -0.0444611481983
239 4635744 -163.883938875 -1808451.88082 -0.0444936406211
240 4654844 -163.547038606 -1804846.31667 -0.0445258665084
241 4673783 -163.2069435 -1801213.40453 -0.0445579462806
242 4693025 -162.865129634 -1797597.50981 -0.0445895117226
243 4712199 -162.530829565 -1794062.91495 -0.0446204572291
244 4730864 -162.187751873 -1790425.94869 -0.0446509608493
245 4750065 -161.846597898 -1786864.08305 -0.0446808483634
246 4768389 -161.508600223 -1783268.78755 -0.0447103195196
247 4787502 -161.174522 -1779753.53653 -0.0447393884706
248 4806211 -160.833962495 -1776169.69636 -0.0447678029961
249 4824781 -160.495735299 -1772607.42265 -0.0447957940164
250 4843148 -160.153243774 -1769061.20035 -0.0448232796845
251 4861752 -159.804059165 -1765460.9612 -0.0448504777092
252 4880590 -159.465698609 -1761890.09612 -0.0448772713034
253 4899194 -159.128335463 -1758375.81121 -0.0449038405109
254 4917424 -158.787508108 -1754874.01046 -0.044930013791
255 4935864 -158.451670883 -1751310.07708 -0.0449561210467
256 4953896 -158.11571503 -1747801.08833 -0.044981827347
257 4972457 -157.78040202 -1744270.28744 -0.0450071554694
258 4991200 -157.445241498 -1740764.16112 -0.0450322956612
259 5010210 -157.11100165 -1737314.74765 -0.0450568500377
260 5029191 -156.76783482 -1733811.52904 -0.0450809889715
261 5047498 -156.42946457 -1730326.46946 -0.0451046548918
262 5065773 -156.097233562 -1726869.03018 -0.0451281046713
263 5084138 -155.761395758 -1723455.07025 -0.0451511722924
264 5102391 -155.426154478 -1719995.28456 -0.0451740583141
265 5120721 -155.088710246 -1716540.12477 -0.0451967498122
266 5139270 -154.752603037 -1713137.34691 -0.0452190961566
267 5157347 -154.420034608 -1709716.60451 -0.0452411084476
268 5175174 -154.079873105 -1706230.91284 -0.0452628511181
269 5193460 -153.750904733 -1702851.3162 -0.0452842417921
270 5211661 -153.421650433 -1699471.91625 -0.0453052006789
271 5229936 -153.093374759 -1696133.09486 -0.0453257203529
272 5248048 -152.753652772 -1692728.00783 -0.0453459216299
273 5266449 -152.415703078 -1689360.71887 -0.0453659521598
274 5285483 -152.094849802 -1686110.90881 -0.0453858324488
275 5304171 -151.768342262 -1682678.15599 -0.0454055445286
276 5322779 -151.440144692 -1679351.08864 -0.0454251189917
277 5341467 -151.110645544 -1676046.25418 -0.0454444581716
278 5360628 -150.786613924 -1672723.78135 -0.0454637011209
279 5378908 -150.460905903 -1669423.43317 -0.0454827750179
280 5397524 -150.137564126 -1666192.70356 -0.0455017468607
281 5416741 -149.825323847 -1663001.47548 -0.0455206158397
282 5435611 -149.511360971 -1659802.82305 -0.0455393001745
283 5454943 -149.185494558 -1656578.62808 -0.0455579411846
284 5473645 -148.872738752 -1653353.45513 -0.0455761313481
285 5492455 -148.564333055 -1650153.12487 -0.0455941549207
286 5510844 -148.259209102 -1647058.54124 -0.0456119517364
287 5530103 -147.94779857 -1643878.37045 -0.045629628221
288 5548630 -147.634318883 -1640737.77298 -0.04564716224
289 5567234 -147.324088916 -1637577.03408 -0.0456643912095
290 5585839 -147.010856603 -1634420.27391 -0.0456815899458
291 5604847 -146.702078082 -1631357.52621 -0.0456987060881
292 5624981 -146.400163166 -1628264.87919 -0.0457157173478
293 5643221 -146.092040876 -1625236.61742 -0.0457326849597
294 5661759 -145.797989591 -1622208.22204 -0.0457495338728
295 5680166 -145.493933193 -1619103.08383 -0.0457666036738
296 5698484 -145.192474445 -1616093.93908 -0.0457837164413
297 5718073 -144.891778243 -1612990.96214 -0.0458006782479
298 5738778 -144.595084179 -1610024.3167 -0.0458175381963
299 5760514 -144.302768608 -1607045.10863 -0.0458340705589
300 5781652 -144.000981665 -1604059.63725 -0.0458504905439
301 5803192 -143.706211755 -1601055.24813 -0.0458668949545
302 5824656 -143.406277715 -1598059.84717 -0.0458831032388
303 5844805 -143.121766755 -1595135.17866 -0.0458990435027
304 5862673 -142.834492018 -1592230.21291 -0.0459149597303
305 5880887 -142.542680947 -1589338.58007 -0.0459308425165
306 5899629 -142.254547498 -1586462.20228 -0.045946516291
307 5918153 -141.96838217 -1583568.17507 -0.0459621406856
308 5936558 -141.686187809 -1580680.60447 -0.0459776273428
309 5955075 -141.402564363 -1577817.11918 -0.0459933716477
310 5973738 -141.119676615 -1574953.10259 -0.0460091908419
311 5993399 -140.849609164 -1572154.91339 -0.0460253067886
312 6014125 -140.577664399 -1569358.71102 -0.0460412325077
313 6035104 -140.304412802 -1566582.11434 -0.0460571352141
314 6055386 -140.024322364 -1563775.74797 -0.0460730584783
315 6073923 -139.753732202 -1561044.85558 -0.0460892927371
316 6092286 -139.483784124 -1558401.82092 -0.0461054832655
317 6110653 -139.211328376 -1555587.32836 -0.0461215980018
318 6128999 -138.947870346 -1552906.45849 -0.0461377003303
319 6147643 -138.681610595 -1550210.51724 -0.0461536909068
320 6165852 -138.422446057 -1547548.49285 -0.046169743999
321 6184247 -138.162452915 -1544896.11108 -0.0461861689917
322 6202598 -137.901588674 -1542201.08496 -0.0462026406383
323 6221061 -137.641716483 -1539510.45192 -0.0462190708219
324 6240012 -137.38922867 -1536958.29068 -0.0462354116261
325 6259265 -137.134882088 -1534376.06915 -0.0462519570124
326 6277513 -136.881255005 -1531808.10299 -0.0462686162575
327 6296368 -136.628826772 -1529213.70998 -0.0462853280264
328 6315259 -136.378037276 -1526635.24174 -0.0463019595814
329 6334233 -136.129598844 -1524110.96046 -0.0463186104303
330 6352548 -135.892860932 -1521581.13727 -0.0463353344739
331 6371381 -135.65188675 -1519111.56608 -0.0463523274345
332 6389839 -135.409057276 -1516595.16087 -0.046369360325
333 6408083 -135.163356153 -1514099.55347 -0.0463866393635
334 6427252 -134.922137696 -1511589.55975 -0.0464038521366
335 6446486 -134.681872187 -1509171.40609 -0.0464210209798
336 6465051 -134.449237991 -1506771.2931 -0.0464382050841
337 6483578 -134.220412439 -1504396.44099 -0.0464554548042
338 6502055 -133.983615035 -1501950.95986 -0.0464729269549
339 6520660 -133.754939627 -1499535.98247 -0.0464907516793
340 6539370 -133.528636039 -1497186.10755 -0.0465087576931
341 6557833 -133.297803463 -1494817.09613 -0.0465270129652
342 6577575 -133.072220168 -1492456.64545 -0.0465451257245
343 6596703 -132.851995186 -1490207.47468 -0.046563416307
344 6615679 -132.635192575 -1487858.07178 -0.0465816407656
345 6635825 -132.40547772 -1485482.7913 -0.0465999578059
346 6654221 -132.186255354 -1483171.24209 -0.0466183500366
347 6673076 -131.966847122 -1480889.04905 -0.0466367831606
348 6691277 -131.749717231 -1478613.66623 -0.0466554526376
349 6712642 -131.526111866 -1476274.56932 -0.046674197982
350 6733580 -131.312883241 -1474051.07032 -0.046693023245
351 6755668 -131.103223852 -1471829.46842 -0.046711859007
352 6775193 -130.891882608 -1469606.83332 -0.0467310064705
353 6793865 -130.67686737 -1467347.80463 -0.0467502105954
354 6812472 -130.466971323 -1465062.10721 -0.0467695439847
355 6831333 -130.262480807 -1462851.53765 -0.0467889231518
356 6850585 -130.0611012 -1460618.14469 -0.0468084948098
357 6868591 -129.850651297 -1458361.11428 -0.0468282371206
358 6886720 -129.655196139 -1456201.02475 -0.0468480683158
359 6904927 -129.45281949 -1454041.75913 -0.0468680632166
360 6923250 -129.247006624 -1451799.74009 -0.0468880546658
361 6942438 -129.046345405 -1449591.22992 -0.0469079783171
362 6961508 -128.839635108 -1447374.62191 -0.0469279136004
363 6979985 -128.651731383 -1445202.76321 -0.0469479167769
364 6999376 -128.457400063 -1442996.07634 -0.0469678461231
365 7017966 -128.266668274 -1440840.46777 -0.0469876592109
366 7038685 -128.072690017 -1438666.70379 -0.0470073316276
367 7059412 -127.886600442 -1436521.20272 -0.0470270725833
368 7079053 -127.698262626 -1434332.9906 -0.0470467919085
369 7097345 -127.503628793 -1432169.41149 -0.0470664560522
370 7115933 -127.321499225 -1430008.51609 -0.0470861469004
371 7134573 -127.135048787 -1427880.0182 -0.0471059794629
372 7153087 -126.952008981 -1425751.31297 -0.0471258507843
373 7171332 -126.774503473 -1423644.40208 -0.0471456277778
374 7189147 -126.597405806 -1421564.83427 -0.0471653518928
375 7206896 -126.4104205 -1419351.46028 -0.047185092036
376 7224966 -126.23108119 -1417233.79881 -0.0472049030539
377 7243195 -126.056759862 -1415082.84268 -0.0472247137061
378 7262824 -125.884591199 -1413018.84026 -0.0472445049906
379 7281873 -125.712713544 -1410876.84473 -0.0472643168817
380 7300824 -125.537618186 -1408705.2526 -0.04728410135
381 7319589 -125.366084893 -1406533.07107 -0.0473039883257
382 7338144 -125.200594335 -1404301.0227 -0.0473238883072
383 7357244 -125.03463165 -1402097.13861 -0.0473439207669
384 7375356 -124.869640177 -1399864.86707 -0.0473636555712
385 7395151 -124.696927618 -1397576.09472 -0.0473833424095
386 7415205 -124.533970498 -1395232.91293 -0.0474031044871
387 7434359 -124.362148583 -1392864.59067 -0.0474227599566
388 7452531 -124.195586307 -1390556.3659 -0.0474424810912
389 7471709 -124.033701258 -1388077.97118 -0.0474621626445
390 7489624 -123.87841724 -1385558.48921 -0.0474818922769
391 7507988 -123.718109528 -1382820.25593 -0.0475014251773
392 7527131 -123.568616324 -1380310.38486 -0.0475208849731
393 7545384 -123.425329424 -1377753.81019 -0.0475404331193
394 7564528 -123.293273809 -1387671.18343 -0.0475601104159
395 7583076 -123.124236128 -1382561.36839 -0.0475797083898
396 7601050 -122.952242497 -1374077.27968 -0.0475995156919
397 7619911 -122.803622465 -1370822.3039 -0.0476195286029
398 7638664 -122.644743195 -1369151.51311 -0.0476393103842
399 7656875 -122.489846966 -1368943.01883 -0.0476589937999
400 7675314 -122.344031324 -1368186.35392 -0.0476787557191
401 7693711 -122.189233814 -1362360.63094 -0.0476985089488
402 7712614 -122.047545335 -1383722.04962 -0.0477182491896
403 7731337 -121.889023864 -1381495.82655 -0.047737950014
404 7749913 -121.730929549 -1379262.02607 -0.0477573899844
405 7769084 -121.569883012 -1376962.49263 -0.0477766461556
406 7787885 -121.415725187 -1374661.06621 -0.0477961021206
407 7805923 -121.25326795 -1372315.00136 -0.0478158769378
408 7824475 -121.093801425 -1369893.01468 -0.0478359020281
409 7843273 -120.940337843 -1367408.21115 -0.0478560232504
410 7861301 -120.783171663 -1364875.60357 -0.0478764616641
411 7880206 -120.62702127 -1362271.72616 -0.0478968791997
412 7899186 -120.478777494 -1359588.19809 -0.0479173407694
413 7918514 -120.325257435 -1356668.77786 -0.0479377585988
414 7937374 -120.17344988 -1353586.28818 -0.0479580967451
415 7955788 -120.028126277 -1350226.44162 -0.0479786841499
416 7973947 -119.878709415 -1346482.54084 -0.0479988036366
417 7992364 -119.731568737 -1343156.36293 -0.0480189712328
418 8010855 -119.59148407 -1340951.46062 -0.0480392887242
419 8029621 -119.454704246 -1338815.09728 -0.048059734047
420 8047666 -119.317639173 -1336605.21552 -0.0480801080681
421 8065775 -119.183204134 -1334455.13415 -0.0481005192895
422 8083884 -119.04471357 -1332141.79448 -0.0481209121509
423 8101809 -118.908779846 -1329891.11276 -0.0481413274806
424 8119987 -118.771964541 -1327535.96932 -0.0481616760122
425 8138239 -118.650635386 -1325171.6276 -0.0481821502218
426 8156456 -118.519550727 -1322586.01896 -0.048202575829
427 8175020 -118.398257672 -1319879.76678 -0.0482229544955
428 8193245 -118.270902338 -1317454.50835 -0.0482432022411
429 8210999 -118.15151637 -1314123.61695 -0.0482634237329
430 8229163 -118.021159754 -1313280.52643 -0.048283553705
431 8248031 -117.91241749 -1322908.55768 -0.0483040503819
432 8266619 -117.786071393 -1317602.71305 -0.0483243219484
433 8285429 -117.656826505 -1308637.27313 -0.0483447187008
434 8304338 -117.538312489 -1306409.77065 -0.0483650682178
435 8322567 -117.405409493 -1304737.15018 -0.0483852771543
436 8340599 -117.280495148 -1302251.4547 -0.048405677902
437 8358918 -117.164804201 -1300028.8762 -0.0484262177764
438 8377281 -117.060988222 -1322891.28737 -0.0484468727191
439 8396353 -116.93472411 -1320661.64243 -0.0484675704934
440 8414843 -116.807194145 -1318331.36321 -0.0484881371123
441 8433129 -116.683986726 -1316011.63754 -0.0485087960122
442 8451860 -116.55666467 -1313544.06847 -0.0485294790488
443 8469862 -116.436014449 -1311252.51371 -0.0485502005447
444 8488101 -116.315725577 -1308830.36076 -0.0485708546924
445 8506433 -116.199791526 -1306315.60025 -0.048591444073
446 8524826 -116.081042715 -1303615.72821 -0.048612242036
447 8543044 -115.964879862 -1300951.72996 -0.0486329088732
448 8561245 -115.843266594 -1298079.52399 -0.0486536585296
449 8579355 -115.728111006 -1294985.89877 -0.0486741894857
450 8597513 -115.615506894 -1292118.39603 -0.0486947230916
451 8616164 -115.516157308 -1290568.995 -0.0487151384442
452 8634331 -115.401819139 -1311834.27431 -0.0487356521613
453 8652277 -115.273429349 -1309076.67177 -0.0487562203884
454 8670832 -115.143168615 -1306274.2475 -0.0487769696537
455 8689541 -115.015724628 -1303350.74846 -0.0487976743542
456 8707886 -114.891014166 -1300313.57524 -0.0488182409878
457 8726453 -114.766463712 -1296887.31002 -0.0488387973759
458 8744687 -114.645604434 -1293347.12324 -0.0488595338066
459 8762678 -114.53007021 -1289727.33152 -0.0488802575779
460 8780854 -114.416743782 -1286590.56627 -0.0489006823576
461 8798712 -114.293720548 -1284000.31781 -0.0489211125702
462 8816814 -114.180880872 -1281404.35897 -0.048941573568
463 8836582 -114.067593426 -1278724.3663 -0.0489618200945
464 8854711 -113.951579818 -1275984.35127 -0.048982333157
465 8872821 -113.849989368 -1273178.64211 -0.0490028113439
466 8891121 -113.751197357 -1270303.26402 -0.0490232148493
467 8909279 -113.646790021 -1267286.4869 -0.0490436898896
468 8928031 -113.544318174 -1264184.95506 -0.0490642603897
469 8947694 -113.449339707 -1260047.45608 -0.0490846876187
470 8966457 -113.36010601 -1268976.02922 -0.0491051006299
471 8985185 -113.242793898 -1261906.29155 -0.0491254769763
472 9003822 -113.12925109 -1253968.89781 -0.0491456625042
473 9022392 -113.041538439 -1250457.99578 -0.0491656620168
474 9040862 -112.931659137 -1247578.07562 -0.0491856990317
475 9059469 -112.831148364 -1243473.83611 -0.0492054916181
476 9077691 -112.737243596 -1252022.89269 -0.0492251711465
477 9096958 -112.634289271 -1244538.88611 -0.0492448141197
478 9115964 -112.542337065 -1235453.79053 -0.0492644697267
479 9134764 -112.454074907 -1294371.18107 -0.0492841562403
480 9153594 -112.34474207 -1290280.23649 -0.0493037987143



==> mnist_exp/no_2l_s1.txt <==
0 21568 -537.385165306 -5705333.09371 6.33980941936e-05 0.7751
1 43234 -531.15791512 -5641384.11783 6.97697406178e-05 0.7736
2 64348 -525.079458513 -5579039.93689 7.78082911601e-05 0.7701
3 85949 -519.141341866 -5518142.54672 8.42974635869e-05 0.767
4 107798 -513.340737312 -5458632.03157 9.1643492346e-05 0.7726
5 128839 -507.67438879 -5400482.84351 0.000101977752684 0.769
6 149642 -502.134166874 -5343586.36941 0.000115238255465 0.7771
7 170615 -496.717251859 -5288016.90178 0.000132300087821 0.7637
8 192392 -491.413994758 -5233585.40937 0.000152190577927 0.781
9 214503 -486.222984844 -5180295.62133 0.000173533345896 0.7617
10 238507 -481.132362778 -5128008.28765 0.000199420815018 0.7691
11 263337 -476.145100573 -5076782.97047 0.000226125393431 0.7712
12 287625 -471.246227871 -5026489.15411 0.000256647512258 0.7744
13 315838 -466.422097641 -4977054.8547 0.000287398498971 0.7786
14 346435 -461.675983266 -4928441.85681 0.000323419467205 0.7732
15 375357 -456.995514132 -4880525.94018 0.000363201452011 0.7692
16 405327 -452.371520107 -4833129.08896 0.000406075014986 0.7706
17 434773 -447.794775503 -4786354.21855 0.000453429083659 0.7741
18 462082 -443.25595147 -4740022.70419 0.000504934419927 0.7739
19 486077 -438.745344088 -4694029.68089 0.000560762007585 0.774
20 514709 -434.254700213 -4648249.79107 0.000620244527469 0.7673
21 546634 -429.772127881 -4602686.68198 0.000684391758499 0.7735
22 576438 -425.286975561 -4557073.71092 0.000751937400185 0.7781
23 605726 -420.777084176 -4511222.27709 0.000824355735587 0.7815
24 635151 -416.237034632 -4465176.86266 0.000902860291194 0.7849
25 665410 -411.648493385 -4418751.02353 0.000986462295393 0.7906
26 696063 -407.015322746 -4371869.24541 0.00107258440082 0.7993
27 725321 -402.301880108 -4324378.54281 0.00116500198387 0.8064
28 755948 -397.526022194 -4276214.28024 0.00126404981001 0.8115
29 785016 -392.681666155 -4227367.47465 0.00137156963414 0.8125
30 815757 -387.726377096 -4177481.87217 0.00148453366289 0.8263
31 845946 -382.680137621 -4126787.01526 0.00160387981683 0.8326
32 875417 -377.499003662 -4074840.99211 0.00172793549982 0.8418
33 906111 -372.208398675 -4021778.44134 0.00185918581682 0.8396
34 936567 -366.79192066 -3967437.28089 0.00199485150455 0.8486
35 967733 -361.273106019 -3912072.91969 0.00213440456999 0.8525
36 1000419 -355.628264784 -3855528.46398 0.00227974287507 0.8627
37 1031425 -349.871709483 -3797849.87192 0.00242877804279 0.8658
38 1062083 -343.998923994 -3739031.1992 0.00258056568199 0.8678
39 1092236 -338.066071826 -3679569.07049 0.00273656879237 0.8691
40 1122859 -332.031127606 -3619150.91523 0.00289580193687 0.887
41 1151285 -325.95514487 -3558322.46652 0.00305939032863 0.8836
42 1181334 -319.872544413 -3497416.80587 0.0032238479682 0.8823
43 1211680 -313.775493941 -3436318.11078 0.00339062597505 0.8877
44 1241343 -307.750155027 -3375865.22992 0.0035583292282 0.8887
45 1270527 -301.774619379 -3315934.24462 0.00372619800109 0.8883
46 1298992 -295.89457901 -3256943.85405 0.0038931279251 0.8841
47 1328896 -290.157538014 -3199328.23253 0.00406045623933 0.8862
48 1358629 -284.527483235 -3142696.78226 0.00422538511133 0.8864
49 1384518 -279.067233757 -3087764.60568 0.00438846961493 0.8864
50 1410138 -273.802413188 -3034788.13847 0.00454949968032 0.8766
51 1433239 -268.733460723 -2983844.76747 0.00470824763589 0.8786
52 1455005 -263.908555231 -2935213.72314 0.00486312274018 0.8731
53 1476754 -259.298420505 -2888765.18979 0.00501434453109 0.8776
54 1498774 -254.94067251 -2844810.41989 0.00516247928012 0.8674
55 1521061 -250.834610696 -2803355.65867 0.00530676614905 0.8629
56 1544810 -246.942224716 -2764093.89723 0.00544573125356 0.8615
57 1570501 -243.305630656 -2727302.10361 0.00557982497797 0.8592
58 1595305 -239.900045102 -2692835.26774 0.00570937101951 0.8485
59 1619372 -236.727911821 -2660663.38207 0.00583365382056 0.8473
60 1642591 -233.765409851 -2630540.45421 0.0059530184548 0.841
61 1666906 -230.995615709 -2602408.82626 0.00606739603363 0.8404
62 1691549 -228.404513665 -2576094.80255 0.00617752169027 0.837
63 1715869 -226.024681105 -2551805.66423 0.00628324280195 0.8247
64 1740082 -223.78943435 -2528993.29552 0.0063845772528 0.8339
65 1764280 -221.732438861 -2507966.25868 0.00648169601294 0.8187
66 1788295 -219.827395861 -2488440.66458 0.0065745302679 0.8093
67 1811363 -218.038183319 -2470038.86621 0.00666342237277 0.8161
68 1836498 -216.374664512 -2452880.50703 0.00674896414161 0.8148
69 1860740 -214.837412604 -2436978.06379 0.0068308320348 0.8051
70 1884863 -213.410353494 -2422218.9037 0.00690868753298 0.7953
71 1908598 -212.080601477 -2408322.34498 0.00698339844048 0.8002
72 1932927 -210.831486441 -2395273.40664 0.00705502241791 0.7983
73 1959584 -209.685394081 -2383242.09112 0.00712353558276 0.7869
74 1987879 -208.597388238 -2371801.75746 0.00718906130112 0.7876
75 2015354 -207.586989374 -2361056.03393 0.00725165335771 0.7855
76 2045057 -206.631082876 -2350891.39366 0.00731112980819 0.7834
77 2074486 -205.753221355 -2341472.00217 0.00736795018505 0.7897
78 2105837 -204.925045494 -2332544.0103 0.00742204209724 0.7866
79 2136765 -204.136059556 -2324028.22956 0.00747369663477 0.7772
80 2167896 -203.407088971 -2315989.55092 0.00752333288073 0.7744
81 2199640 -202.720471772 -2308427.17162 0.00757087107582 0.7748
82 2234021 -202.086925681 -2301367.81371 0.00761632110068 0.7697
83 2271886 -201.460764784 -2294391.0669 0.00766003886477 0.7833
84 2313793 -200.88033882 -2287867.69351 0.00770238103217 0.776
85 2361265 -200.335404289 -2281695.0367 0.00774304428089 0.7741
86 2409299 -199.81191968 -2275795.8745 0.00778192667732 0.7736
87 2457365 -199.308817921 -2270034.06894 0.00781920091335 0.7693
88 2505691 -198.834819572 -2264616.30182 0.00785543840644 0.769
89 2551641 -198.384457533 -2259350.66309 0.00789023168264 0.7731
90 2599425 -197.955279631 -2254290.91243 0.00792362530767 0.7704
91 2646939 -197.543097422 -2249395.84576 0.00795593394512 0.7654
92 2690174 -197.153953113 -2244697.24446 0.00798690338878 0.7747
93 2735783 -196.781883104 -2240196.15694 0.00801665228114 0.7621
94 2780237 -196.42696368 -2235869.77579 0.00804514880849 0.7665
95 2826632 -196.088752702 -2231698.45834 0.0080723468943 0.7724
96 2871138 -195.763827414 -2227639.23961 0.00809874611347 0.767
97 2914993 -195.446975461 -2223646.47134 0.00812418150933 0.7756
98 2961584 -195.145237001 -2219759.15595 0.00814846313399 0.7683
99 3007606 -194.853277597 -2216067.37262 0.00817181024061 0.7686
100 3054717 -194.573801437 -2212463.16348 0.00819431649706 0.7642
101 3100942 -194.303526024 -2208981.41935 0.00821612645874 0.7667
102 3146453 -194.040081693 -2205543.32494 0.00823738933032 0.7639
103 3189781 -193.794160706 -2202239.24011 0.00825798747464 0.7544
104 3233924 -193.551860372 -2199027.01948 0.00827769946948 0.7596
105 3278814 -193.312943952 -2195811.61714 0.00829652334881 0.7639
106 3325257 -193.09159806 -2192731.48302 0.00831453049269 0.7597
107 3369653 -192.866906245 -2189718.823 0.00833185583552 0.7661
108 3415638 -192.655317376 -2186721.23742 0.00834890427431 0.7661
109 3458638 -192.44065842 -2183777.75586 0.00836548787725 0.7519
110 3503123 -192.241452849 -2180848.28975 0.00838143671061 0.7617
111 3551189 -192.03957276 -2177988.7326 0.00839705481705 0.7605
112 3598557 -191.837923853 -2175108.64043 0.00841213705307 0.7611
113 3639956 -191.645974492 -2172310.06316 0.00842661092671 0.7583
114 3683367 -191.457444977 -2169531.61661 0.00844066391716 0.7626
115 3728343 -191.27461953 -2166817.81119 0.00845427155858 0.7539
116 3771181 -191.094880584 -2164135.65377 0.00846755077552 0.7611
117 3814762 -190.908914399 -2161462.47006 0.00848019383136 0.7653
118 3858861 -190.735619543 -2158855.98512 0.0084923912281 0.7586
119 3904236 -190.558281326 -2156238.32384 0.00850409343485 0.7628
120 3949721 -190.389473505 -2153676.28187 0.00851518576172 0.7608
121 3996096 -190.21943907 -2151090.8712 0.00852597576523 0.7547
122 4042744 -190.051148471 -2148501.32203 0.00853642957324 0.7533
123 4088832 -189.887251483 -2145970.7575 0.00854659084267 0.7659
124 4134151 -189.723345641 -2143539.20818 0.008556115425 0.7664
125 4179633 -189.560796695 -2141070.19011 0.0085651508382 0.7599
126 4224422 -189.397575243 -2138601.93355 0.00857366403985 0.7602
127 4271037 -189.234947341 -2136107.90982 0.00858165184698 0.7609
128 4318603 -189.080263979 -2133625.9179 0.00858913862452 0.7643
129 4364101 -188.926137896 -2131212.89236 0.00859634327373 0.7676
130 4408030 -188.768578753 -2128793.5241 0.00860298759887 0.758
131 4449096 -188.613729511 -2126379.85848 0.00860921572705 0.7556
132 4495182 -188.45553535 -2123954.2704 0.00861500604036 0.7544
133 4540577 -188.293147365 -2121455.72444 0.0086202810278 0.7634
134 4585546 -188.140467787 -2119105.69147 0.00862503983206 0.7565
135 4631288 -187.984887642 -2116680.52585 0.0086293175744 0.764
136 4676184 -187.825925541 -2114284.32651 0.0086333205114 0.7588
137 4721669 -187.668895671 -2111882.47925 0.0086368868869 0.7552
138 4767991 -187.509705768 -2109466.76396 0.0086400018348 0.759
139 4813378 -187.354225339 -2107039.61124 0.00864287824359 0.7554
140 4858243 -187.192767587 -2104642.88505 0.00864542495688 0.7616
141 4903702 -187.038828504 -2102222.88577 0.0086476757271 0.7619
142 4947815 -186.877658347 -2099805.17493 0.00864949327329 0.7567
143 4992034 -186.71516104 -2097383.23422 0.00865076888971 0.756
144 5037109 -186.557865461 -2094950.11117 0.0086514618982 0.7654
145 5082452 -186.393029957 -2092477.97183 0.00865183797149 0.7591
146 5126905 -186.228406256 -2090000.15009 0.00865202846074 0.7571
147 5169656 -186.064316982 -2087520.08975 0.00865181974461 0.7631
148 5214585 -185.893074418 -2084976.90278 0.00865129045205 0.7533
149 5258011 -185.72094365 -2082426.35108 0.0086503011389 0.7475
150 5302651 -185.546729219 -2079862.74039 0.00864896217672 0.7603
151 5346224 -185.376117054 -2077307.53095 0.00864742763627 0.7554
152 5390769 -185.194522416 -2074725.23281 0.00864565097642 0.7631
153 5437801 -185.026038143 -2072188.3182 0.00864357804654 0.7667
154 5485534 -184.853248776 -2069606.02984 0.0086411959235 0.7566
155 5531081 -184.673819137 -2067037.03995 0.00863841327068 0.7576
156 5576251 -184.490960197 -2064416.61601 0.00863539331755 0.7597
157 5621272 -184.311999681 -2061808.44185 0.00863211695288 0.7632
158 5663666 -184.129342516 -2059178.48799 0.00862857364854 0.7596
159 5707988 -183.9421505 -2056560.13414 0.00862500074807 0.7613
160 5750450 -183.755540073 -2053934.15303 0.00862105028571 0.753
161 5792827 -183.564254685 -2051240.6147 0.00861684237286 0.762
162 5835453 -183.369222762 -2048560.94176 0.00861215134829 0.7584
163 5880028 -183.171886742 -2045811.29588 0.00860713414559 0.758
164 5927355 -182.978223381 -2043097.70803 0.00860154211906 0.7553
165 5972847 -182.778126366 -2040357.76609 0.00859566713247 0.752
166 6018608 -182.579882568 -2037595.75539 0.00858955598478 0.7516
167 6062972 -182.375328269 -2034840.09479 0.00858319601118 0.7578
168 6107952 -182.169222978 -2032011.34746 0.00857658915137 0.7558
169 6154131 -181.962971585 -2029220.7011 0.00856989477502 0.7595
170 6198796 -181.753551458 -2026344.90298 0.00856307153107 0.7555
171 6243595 -181.53698276 -2023493.42623 0.00855607592993 0.7646
172 6289087 -181.326161884 -2020691.40873 0.00854875311992 0.7544
173 6333112 -181.1082742 -2017816.63667 0.00854119468783 0.7548
174 6377567 -180.881404726 -2014795.94151 0.00853330924637 0.76
175 6422337 -180.665209543 -2011891.9233 0.00852551219894 0.7573
176 6466462 -180.446865804 -2009008.04692 0.0085176179909 0.7474
177 6510569 -180.219461457 -2006008.98999 0.00850964299077 0.7508
178 6554871 -179.997812606 -2003129.03961 0.0085014143135 0.753
179 6601481 -179.769691856 -2000127.60673 0.00849306652927 0.7547
180 6648013 -179.535014423 -1997074.16371 0.00848467260399 0.7633
181 6693514 -179.305624802 -1994125.17064 0.00847616974431 0.7461
182 6738478 -179.061594114 -1991056.95228 0.00846736202993 0.7603
183 6784501 -178.824412898 -1988041.92874 0.00845820042666 0.7532
184 6830733 -178.58406437 -1984980.22585 0.008448752536 0.7558
185 6877986 -178.344484942 -1981953.33579 0.00843904636103 0.7486
186 6924009 -178.108298612 -1978867.35879 0.00842936321071 0.7518
187 6970302 -177.873890709 -1975846.08624 0.00841935876698 0.7527
188 7018010 -177.623885403 -1972698.91163 0.00840927000975 0.7552
189 7063035 -177.376858378 -1969578.03557 0.00839919332164 0.749
190 7107101 -177.128405259 -1966534.24249 0.00838902435781 0.7392
191 7152983 -176.877313965 -1963326.52028 0.00837876377896 0.7556
192 7199284 -176.624991226 -1960227.83453 0.00836837626113 0.7539
193 7243834 -176.366166506 -1957058.59685 0.00835797690984 0.757
194 7287194 -176.105602506 -1953877.23279 0.00834751377688 0.7456
195 7330371 -175.845940961 -1950757.87475 0.00833692717161 0.7595
196 7375707 -175.588397274 -1947599.8728 0.00832611725546 0.7509
197 7419332 -175.328968522 -1944450.80548 0.00831508817575 0.7539
198 7463900 -175.067280068 -1941351.94986 0.00830416456688 0.7549
199 7509249 -174.808665902 -1938183.01145 0.00829325109225 0.7495
200 7555081 -174.540615995 -1934947.5399 0.00828231952678 0.7441
201 7600639 -174.271635522 -1931728.05658 0.00827111454249 0.7515
202 7645546 -174.002508387 -1928475.32283 0.00825952067961 0.7543
203 7687951 -173.735161216 -1925290.13535 0.00824791779619 0.7434
204 7734167 -173.460021453 -1921987.20457 0.00823620605458 0.7524
205 7779389 -173.187732208 -1918674.63943 0.00822441728608 0.75
206 7824713 -172.922775025 -1915513.35296 0.00821234818555 0.7432
207 7870742 -172.651575523 -1912238.89389 0.00820021312733 0.7556
208 7915509 -172.378042504 -1908976.10662 0.00818795207985 0.7565
209 7960943 -172.105922946 -1905758.29695 0.00817569975357 0.7474
210 8006723 -171.825725985 -1902500.51651 0.0081634335946 0.744
211 8051865 -171.557293535 -1899361.55842 0.00815103793237 0.749
212 8095470 -171.279809194 -1896089.96765 0.00813880151533 0.7534
213 8140578 -171.002934787 -1892793.53934 0.00812664689743 0.7443
214 8186569 -170.720492729 -1889533.8902 0.00811437507894 0.7457
215 8231874 -170.445478972 -1886250.37544 0.00810189658514 0.7538
216 8273853 -170.176729878 -1883018.89981 0.00808940045684 0.7413
217 8319191 -169.894901586 -1879826.01017 0.00807689615264 0.7403
218 8362136 -169.620070417 -1876569.07062 0.00806419228678 0.7431
219 8405890 -169.342954202 -1873364.51957 0.00805155502262 0.7472
220 8451374 -169.069927762 -1870141.78612 0.00803878629901 0.7515
221 8497184 -168.784299809 -1866782.65289 0.00802576163586 0.7469
222 8542932 -168.507485345 -1863642.1923 0.00801246691432 0.7401
223 8589059 -168.223743935 -1860433.38194 0.00799911489914 0.7362
224 8631993 -167.945429657 -1857132.58498 0.00798577555713 0.7487
225 8675777 -167.664566906 -1853894.27558 0.00797235259941 0.7435
226 8719565 -167.385172502 -1850648.02342 0.00795877083153 0.7393
227 8764184 -167.103994433 -1847385.04962 0.00794508147986 0.7451
228 8812033 -166.814646867 -1844058.15627 0.00793128065616 0.748
229 8858264 -166.529844113 -1840827.62872 0.00791731897589 0.7482
230 8903011 -166.242376704 -1837543.00766 0.00790329901947 0.7439
231 8947161 -165.960378315 -1834338.09639 0.0078894645131 0.7407
232 8991362 -165.675453423 -1831129.02134 0.00787571100179 0.7352
233 9036037 -165.390063923 -1827863.72505 0.00786204534528 0.751
234 9080903 -165.104392021 -1824580.09631 0.00784830198132 0.7432
235 9127097 -164.816207828 -1821356.04263 0.00783463598439 0.7452
236 9172512 -164.536145896 -1818139.57196 0.00782102509804 0.7433
237 9217854 -164.257379882 -1814892.47378 0.00780730785832 0.7435
238 9262059 -163.975236198 -1811630.49762 0.00779362889446 0.7428
239 9305218 -163.684005407 -1808416.0313 0.00777982344343 0.7421
240 9350535 -163.392751736 -1805186.31765 0.00776585634072 0.7418
241 9393666 -163.100286468 -1801925.19714 0.00775183657916 0.7373
242 9435021 -162.811959596 -1798636.07209 0.00773789439931 0.7368
243 9479272 -162.528533914 -1795399.66 0.00772393860123 0.7454
244 9525049 -162.241013659 -1792149.96596 0.00771010246014 0.7361
245 9570159 -161.95594384 -1788906.34302 0.00769629289976 0.7425
246 9614407 -161.667510076 -1785652.53401 0.00768243791779 0.7318
247 9658469 -161.381184758 -1782458.23521 0.00766851468835 0.7411
248 9703382 -161.09251759 -1779261.82465 0.0076545282751 0.7437
249 9746485 -160.805249734 -1776117.38172 0.00764038856367 0.729
250 9791203 -160.51196254 -1772843.66139 0.00762625225789 0.7388
251 9835919 -160.219534487 -1769625.61552 0.00761208645894 0.7319
252 9880919 -159.931116465 -1766411.48962 0.00759768227006 0.7366
253 9925741 -159.642914595 -1763237.15441 0.00758323646106 0.7323
254 9972139 -159.353099301 -1760017.60885 0.00756880319732 0.7392
255 10016921 -159.066113774 -1756794.88303 0.00755444047592 0.7441
256 10059875 -158.770265316 -1753570.32516 0.00754003747091 0.7397
257 10105599 -158.483487633 -1750400.43801 0.00752557842951 0.7259
258 10151017 -158.202463663 -1747251.74766 0.00751109311709 0.7295
259 10196515 -157.912893508 -1744103.06729 0.00749661618181 0.7388
260 10241766 -157.629648088 -1741000.94305 0.00748238331847 0.7386
261 10288644 -157.340948584 -1737843.4583 0.00746841806695 0.7322
262 10336841 -157.051807415 -1734668.11213 0.00745432280742 0.7288
263 10380031 -156.761062147 -1731396.46992 0.00744028123065 0.7394
264 10425147 -156.468273288 -1728168.48906 0.00742618961733 0.7368
265 10470533 -156.182756887 -1724974.24655 0.0074123260765 0.7389
266 10517516 -155.900906857 -1721814.85123 0.00739838054822 0.7339
267 10563737 -155.612138661 -1718671.65188 0.00738446885911 0.7249
268 10609661 -155.331975844 -1715573.03133 0.00737065040197 0.7318
269 10655360 -155.04879576 -1712422.29273 0.00735675297034 0.7323
270 10699928 -154.754655323 -1709264.41764 0.0073427811753 0.7405
271 10743160 -154.46370504 -1706058.49505 0.00732882598231 0.7383
272 10788447 -154.170544971 -1702925.69509 0.00731494117287 0.7414
273 10832873 -153.883776636 -1699847.06117 0.00730121644012 0.7346
274 10878078 -153.592564216 -1696653.18802 0.00728750564491 0.7374
275 10921239 -153.298510052 -1693488.71271 0.00727385323722 0.7346
276 10965179 -153.018733363 -1690409.24804 0.00726018468492 0.7332
277 11010976 -152.733570942 -1687317.75486 0.0072464842071 0.7324
278 11056109 -152.446923008 -1684183.56207 0.00723267515742 0.7272
279 11101057 -152.16576576 -1681110.53404 0.00721900255777 0.7335
280 11144746 -151.887236296 -1678098.72945 0.0072053685721 0.7298
281 11188212 -151.61157454 -1675081.3728 0.0071916672368 0.7316
282 11233619 -151.323032051 -1671940.39312 0.0071778911797 0.7326
283 11277732 -151.041445573 -1668894.73296 0.00716411578858 0.7287
284 11325586 -150.763031717 -1665824.79173 0.00715035549247 0.7351
285 11370670 -150.484954775 -1662758.69495 0.00713653277293 0.7349
286 11417121 -150.207383431 -1659708.1431 0.0071227125974 0.7319
287 11463494 -149.921756113 -1656650.46352 0.00710899772991 0.736
288 11509125 -149.64115011 -1653669.22544 0.00709540535186 0.7267
289 11553616 -149.369954472 -1650635.5953 0.00708195160881 0.7267
290 11598691 -149.085672237 -1647558.85908 0.00706854803333 0.7334
291 11643339 -148.814759632 -1644578.44384 0.00705525020658 0.7342
292 11688169 -148.536081846 -1641587.97706 0.00704207967905 0.7283
293 11733377 -148.255659724 -1638561.22703 0.00702888892741 0.7304
294 11778437 -147.977871966 -1635603.16697 0.0070157702478 0.7291
295 11822359 -147.702110146 -1632660.84907 0.00700264304771 0.7226
296 11866765 -147.42537049 -1629654.8098 0.00698955115251 0.7263
297 11912436 -147.153343042 -1626642.11217 0.00697643227258 0.7308
298 11958071 -146.876376707 -1623691.48215 0.00696336441406 0.7307
299 12002352 -146.610095199 -1620802.47146 0.00695027594356 0.7233
300 12047460 -146.331215224 -1617792.43809 0.00693717133472 0.7275
301 12090000 -146.063136014 -1614833.08134 0.00692407149709 0.7293
302 12136157 -145.787331325 -1611821.14537 0.00691101014354 0.7226
303 12178398 -145.511470807 -1608870.41979 0.00689805800165 0.7206
304 12224798 -145.235764387 -1605930.67706 0.00688516631336 0.727
305 12271075 -144.967819918 -1603015.9839 0.00687262781207 0.7279
306 12315657 -144.709798401 -1600203.43939 0.00686020396288 0.7161
307 12359814 -144.437499104 -1597264.47397 0.0068477623985 0.7253
308 12405805 -144.178526401 -1594429.378 0.00683526638411 0.7268
309 12451621 -143.911287272 -1591564.98655 0.00682305250695 0.7249
310 12495210 -143.641774946 -1588753.24158 0.00681093594333 0.7262
311 12540622 -143.374640464 -1585880.41353 0.0067990358403 0.7221
312 12585827 -143.11621843 -1583096.8706 0.0067871603666 0.7222
313 12631766 -142.850346657 -1580232.52027 0.00677535064979 0.7303
314 12677488 -142.592290282 -1577447.08693 0.00676360838472 0.7166
315 12722337 -142.332669317 -1574536.55032 0.00675182933735 0.7139
316 12766875 -142.074691255 -1571757.69862 0.00674006852449 0.7195
317 12810519 -141.819984967 -1568973.99402 0.00672849973506 0.7222
318 12856343 -141.568924936 -1566222.31567 0.00671692668286 0.7199
319 12902110 -141.322357816 -1563561.90573 0.00670540676634 0.7252
320 12947041 -141.067897259 -1560833.65887 0.00669393593458 0.7203
321 12992841 -140.813673299 -1558084.77552 0.00668263444951 0.7238
322 13037510 -140.562543538 -1555352.52645 0.00667128246773 0.718
323 13082656 -140.320278835 -1552639.86557 0.0066600664798 0.7244
324 13127231 -140.078492618 -1549850.73302 0.00664888393047 0.7292
325 13171945 -139.834253239 -1547151.87875 0.00663796112444 0.7212
326 13216594 -139.594678506 -1544457.36587 0.00662704587261 0.7111
327 13261528 -139.357448763 -1541833.63664 0.00661616516096 0.7236
328 13306366 -139.122666718 -1539227.46456 0.00660535896444 0.7178
329 13351661 -138.876537761 -1536593.44329 0.00659457118218 0.7119
330 13397020 -138.638262707 -1534024.1811 0.00658384447704 0.714
331 13439909 -138.401502312 -1531378.05144 0.00657312887053 0.717
332 13485572 -138.166603049 -1528704.78616 0.00656251051616 0.7159
333 13531989 -137.926724441 -1526085.55238 0.00655205781022 0.7167
334 13577259 -137.692597115 -1523487.72137 0.00654172345801 0.7207
335 13621957 -137.467449914 -1520909.77333 0.00653145602507 0.7142
336 13667322 -137.229609251 -1518375.65323 0.00652126440378 0.7038
337 13711623 -137.008749241 -1515831.51219 0.00651091156802 0.7058
338 13758574 -136.79281905 -1513295.27381 0.00650064463613 0.7015
339 13800153 -136.567107703 -1510787.16206 0.00649035673412 0.7086
340 13844435 -136.348503447 -1508289.86492 0.00648010374867 0.7154
341 13888171 -136.128370252 -1505740.48069 0.0064700992938 0.7144
342 13931555 -135.904259451 -1503145.81289 0.00646038396042 0.721
343 13973402 -135.683557071 -1500644.66784 0.00645072626503 0.7153
344 14016770 -135.472660857 -1498181.58547 0.00644104093185 0.7073
345 14059335 -135.26552767 -1495770.87092 0.0064313220709 0.7132
346 14103349 -135.045813248 -1493227.20761 0.00642176459995 0.7112
347 14148460 -134.831207886 -1490727.27628 0.0064122302733 0.7139
348 14195287 -134.61377867 -1488301.52908 0.00640271616691 0.7071
349 14240333 -134.403981936 -1485815.80984 0.00639334410344 0.7175
350 14284970 -134.191250123 -1483326.40446 0.00638417247078 0.7084
351 14330561 -133.983630324 -1480917.04939 0.00637503236034 0.7068
352 14374766 -133.776827125 -1478491.18026 0.00636590856403 0.7116
353 14418835 -133.577571986 -1476072.71034 0.00635686754024 0.7103
354 14465911 -133.372783468 -1473652.57864 0.00634791553882 0.7047
355 14512537 -133.169444061 -1471166.20414 0.00633881904987 0.7085
356 14559160 -132.973242978 -1468809.0989 0.00632985095668 0.6955
357 14606002 -132.771376856 -1466396.04468 0.0063210567646 0.7139
358 14651437 -132.576398659 -1464038.00427 0.00631225959489 0.7025
359 14696765 -132.380098817 -1461664.19895 0.00630369554157 0.7075
360 14741862 -132.178586754 -1459249.61055 0.00629523707142 0.7031
361 14785915 -131.992546012 -1456907.92744 0.00628667553513 0.7053
362 14827953 -131.809771756 -1454606.11526 0.00627810427749 0.7018
363 14874077 -131.6200958 -1452218.8923 0.00626955337744 0.6951
364 14920921 -131.431430756 -1449837.3664 0.00626100776457 0.7002
365 14968504 -131.238967881 -1447422.14261 0.006252340758 0.6997
366 15012540 -131.050959028 -1445023.28344 0.00624381985358 0.7027
367 15056787 -130.875890775 -1442713.85735 0.00623520155688 0.6999
368 15100457 -130.697911852 -1440388.81532 0.00622672734495 0.6946
369 15144610 -130.512723442 -1437950.44124 0.00621819690106 0.7097
370 15190734 -130.338272535 -1435615.11813 0.00620988094866 0.7021
371 15237863 -130.163457092 -1433315.04099 0.00620162143938 0.6915
372 15282525 -129.983411266 -1430965.87106 0.0061934451515 0.6977
373 15327283 -129.800171451 -1428572.13349 0.00618515290823 0.7005
374 15369949 -129.631329665 -1426164.46757 0.00617702387734 0.688
375 15417145 -129.460141113 -1423788.96359 0.00616904983788 0.7018
376 15460403 -129.29099831 -1421427.54708 0.00616117995509 0.6862
377 15503787 -129.123008243 -1419058.23698 0.00615342215077 0.6941
378 15548092 -128.950103903 -1416586.96938 0.00614564341562 0.6885
379 15594384 -128.781693979 -1414202.64898 0.00613785850355 0.6876
380 15639346 -128.61470347 -1411808.13638 0.00613010494633 0.6904
381 15683503 -128.443810011 -1409395.83358 0.00612226762836 0.6892
382 15729137 -128.271351164 -1406873.86227 0.00611440455937 0.6935
383 15774340 -128.111793389 -1404416.15498 0.00610657930212 0.6923
384 15820321 -127.952356748 -1401962.22052 0.00609889771213 0.6838
385 15863167 -127.786590376 -1399508.85467 0.0060912778736 0.6862
386 15905706 -127.625954735 -1397015.6873 0.0060837704226 0.6822
387 15950241 -127.462708837 -1394532.47321 0.00607645277048 0.6889
388 15994429 -127.301779619 -1392020.85555 0.00606935168676 0.6803
389 16039487 -127.14535272 -1389403.07783 0.00606241826984 0.6738
390 16085161 -126.990584649 -1386784.34106 0.00605563547376 0.6827
391 16131292 -126.842771504 -1384145.06041 0.0060487862501 0.6697
392 16176608 -126.691055577 -1381471.00349 0.00604192808636 0.6827
393 16220158 -126.541959429 -1378793.7804 0.00603513741329 0.6754
394 16265381 -126.393223155 -1376059.32945 0.00602846227106 0.6714
395 16309867 -126.248497481 -1373259.74252 0.00602163974364 0.6692
396 16355364 -126.109759408 -1370406.21492 0.00601464777891 0.6706
397 16397234 -125.967403032 -1367512.40981 0.00600775436326 0.6703
398 16443420 -125.832098393 -1364555.31138 0.0060008400025 0.664
399 16485159 -125.698008974 -1361442.29225 0.00599404645917 0.659
400 16530239 -125.564604322 -1358986.00003 0.00598724594092 0.6661
401 16577323 -125.443275439 -1354665.434 0.00598025214613 0.6616
402 16622120 -125.336934906 -1414873.35977 0.00597333447232 0.7168



==> mnist_exp/no_3l.txt <==
0 46949 -537.341053687 -5865393.48755 -1.77093657642e-05 0.7449
1 98380 -531.11854325 -5800966.52007 -1.74454534932e-05 0.7474
2 149272 -525.042121063 -5738096.88779 -2.04333327974e-05 0.7476
3 200722 -519.109741025 -5676794.17871 -2.41138117115e-05 0.7415
4 247538 -513.314664925 -5616869.19101 -2.88414848129e-05 0.7453
5 296485 -507.653068326 -5558256.2988 -3.41522144503e-05 0.7458
6 344911 -502.12069295 -5501023.30622 -4.24053311611e-05 0.7512
7 394041 -496.712652886 -5445084.32316 -5.1818808615e-05 0.7426
8 442405 -491.420765078 -5390264.26201 -6.35147660422e-05 0.7468
9 491673 -486.24730751 -5336698.84981 -7.57445449445e-05 0.7499
10 535089 -481.178417675 -5284151.02571 -8.88024714627e-05 0.7471
11 581052 -476.209569287 -5232659.71011 -0.000105349675317 0.7541
12 630127 -471.335883774 -5182210.93179 -0.000124062514732 0.7436
13 680554 -466.547476157 -5132581.64266 -0.000142299466285 0.7452
14 729477 -461.841246505 -5083829.66724 -0.000164238337538 0.7483
15 778731 -457.21314777 -5035932.2956 -0.000188410697696 0.7427
16 825995 -452.64856667 -4988791.12434 -0.00021300358357 0.7502
17 875405 -448.1403228 -4942254.52632 -0.00023780871531 0.7587
18 925192 -443.673534748 -4896154.51477 -0.000262481078666 0.7545
19 972895 -439.253475511 -4850560.90577 -0.000287899892521 0.7665
20 1019718 -434.853755938 -4805297.78155 -0.000315808515607 0.7627
21 1067225 -430.479455686 -4760296.52782 -0.000342736426013 0.7616
22 1114049 -426.102940261 -4715380.88573 -0.000373137337418 0.7758
23 1160991 -421.744970813 -4670796.94648 -0.000407200531729 0.7634
24 1208316 -417.359675309 -4626000.75186 -0.000445634265158 0.7713
25 1257242 -412.94976389 -4580966.71966 -0.000484252477855 0.7695
26 1307736 -408.503987319 -4535589.21711 -0.000524790593417 0.7859
27 1357224 -404.005735478 -4489800.91497 -0.000569119530981 0.7928
28 1404725 -399.450657035 -4443643.27666 -0.000616614815464 0.7967
29 1452638 -394.820305026 -4396708.76323 -0.000666087284726 0.8006
30 1503453 -390.086178092 -4348793.52094 -0.000718732158784 0.8181
31 1551833 -385.299810113 -4300299.09665 -0.000775521703589 0.8131
32 1598972 -380.389578566 -4250709.82536 -0.000834442977915 0.826
33 1648908 -375.380208028 -4200222.44818 -0.000896049494887 0.8281
34 1698604 -370.248831171 -4148571.39442 -0.000962887955758 0.8386
35 1745995 -365.012891331 -4095819.96094 -0.00103315535465 0.8371
36 1795254 -359.67187587 -4042038.00596 -0.00110383787417 0.8459
37 1844507 -354.231953279 -3987274.35571 -0.00117800507785 0.8514
38 1893618 -348.676445603 -3931442.9391 -0.00125464268273 0.8578
39 1941787 -342.997971203 -3874448.03183 -0.001331927854 0.865
40 1989497 -337.283294123 -3817057.74421 -0.00141003775374 0.8632
41 2036669 -331.461332862 -3758552.81943 -0.00148942249886 0.8749
42 2085809 -325.587270976 -3699502.1218 -0.00157038938624 0.877
43 2132631 -319.697169514 -3640295.26111 -0.00165274088348 0.8826
44 2184127 -313.788822394 -3581013.79198 -0.00173609366975 0.8793
45 2232988 -307.930806521 -3522059.12653 -0.00181962491434 0.8786
46 2282739 -302.133160854 -3463788.96037 -0.00190246593501 0.8817
47 2332464 -296.404797123 -3406018.6255 -0.00198609712903 0.878
48 2380610 -290.7328637 -3348876.39039 -0.0020689780962 0.8776
49 2430138 -285.243021734 -3293585.50556 -0.00215249082398 0.8787
50 2478782 -279.881002937 -3239533.86306 -0.00223480804714 0.883
51 2528305 -274.664464943 -3186935.71676 -0.00231575339145 0.8782
52 2577420 -269.660041472 -3136399.22511 -0.00239410725098 0.8778
53 2626776 -264.857423284 -3087908.63105 -0.00247056383831 0.8766
54 2676575 -260.293777481 -3041726.83753 -0.00254511992246 0.8683
55 2724826 -255.971632855 -2997993.36256 -0.00261828143884 0.8648
56 2775160 -251.862781832 -2956297.36955 -0.00268999074357 0.8611
57 2824205 -247.994535589 -2916995.13027 -0.00275963138501 0.8527
58 2873684 -244.332112271 -2879843.34615 -0.00282743369166 0.8512
59 2921739 -240.875800629 -2844680.8473 -0.00289293651952 0.8397
60 2971346 -237.650815002 -2811683.05109 -0.002956185872 0.8411
61 3020260 -234.679691194 -2781268.45808 -0.00301700934274 0.8324
62 3069592 -231.852446149 -2752253.65391 -0.00307573760761 0.8333
63 3118301 -229.243727095 -2725408.16799 -0.0031318249022 0.8324
64 3163456 -226.804520722 -2700279.56396 -0.00318603386791 0.82
65 3209241 -224.554258009 -2676939.45311 -0.00323878852035 0.818
66 3255560 -222.450084489 -2655087.35581 -0.00328990682197 0.8099
67 3304918 -220.508485349 -2634830.41668 -0.00333917943413 0.8074
68 3354395 -218.703556265 -2615819.26063 -0.00338642913896 0.8005
69 3404531 -217.01067771 -2598025.60068 -0.0034318351684 0.7962
70 3452272 -215.454968902 -2581552.28349 -0.00347554709549 0.7915
71 3499025 -214.013623678 -2566209.65178 -0.00351757805456 0.7885
72 3544010 -212.656696087 -2551602.56054 -0.00355803133773 0.789
73 3592450 -211.386853977 -2537975.79188 -0.00359719592682 0.7834
74 3639385 -210.216786129 -2525231.90673 -0.00363525476193 0.7861
75 3688695 -209.107695541 -2513058.02352 -0.00367185559184 0.7812
76 3737539 -208.078733932 -2501717.0025 -0.00370727564906 0.7713
77 3784198 -207.122167055 -2491057.52901 -0.00374087822902 0.7745
78 3832571 -206.221862076 -2480937.90148 -0.00377329822025 0.7679
79 3880942 -205.360965964 -2471263.07002 -0.00380470969181 0.7674
80 3930136 -204.564367867 -2462224.29329 -0.00383495364285 0.7686
81 3979642 -203.816287044 -2453620.25897 -0.00386391748111 0.771
82 4028865 -203.10854891 -2445356.85723 -0.00389145640822 0.7706
83 4075759 -202.443661004 -2437537.3883 -0.00391777002383 0.7606
84 4124212 -201.80469065 -2429949.55974 -0.00394344626204 0.7601
85 4171503 -201.195318264 -2422670.17821 -0.00396825791441 0.7644
86 4220386 -200.629915914 -2415764.2669 -0.00399223986727 0.7562
87 4270057 -200.102077929 -2409259.50879 -0.00401535456729 0.7509
88 4317630 -199.599493457 -2403050.0706 -0.00403792153596 0.7571
89 4366551 -199.117783036 -2397027.45854 -0.00405968024062 0.7516
90 4415133 -198.652147119 -2391165.96806 -0.00408068444674 0.7483
91 4460541 -198.209439566 -2385452.21338 -0.00410069958778 0.7534
92 4508288 -197.797949983 -2380017.0546 -0.00412018693477 0.7453
93 4554624 -197.404455429 -2374665.35033 -0.00413942493636 0.7555
94 4600178 -197.0239893 -2369486.66988 -0.00415821934914 0.7463
95 4646566 -196.664842927 -2364614.28388 -0.00417640599051 0.7418
96 4691653 -196.313363181 -2359790.96824 -0.00419411112478 0.7435
97 4739166 -195.987542749 -2355211.4527 -0.0042114926224 0.7509
98 4786589 -195.665225395 -2350690.66293 -0.00422838822597 0.7417
99 4835748 -195.364248263 -2346348.79589 -0.00424498827833 0.7446
100 4883642 -195.068368813 -2342033.85112 -0.0042610419897 0.7405
101 4928706 -194.787907885 -2337945.9083 -0.00427671263746 0.7382
102 4976422 -194.520351876 -2333867.06646 -0.00429217070839 0.7451
103 5023573 -194.254047691 -2329866.12904 -0.0043070958766 0.7395
104 5072992 -193.994712716 -2325963.64751 -0.00432180454277 0.7463
105 5120613 -193.754600662 -2322191.60157 -0.00433619561337 0.74
106 5168393 -193.517708672 -2318428.59389 -0.00435046139564 0.7431
107 5215885 -193.286153762 -2314792.74345 -0.00436424971798 0.7428
108 5261070 -193.067746813 -2311185.75228 -0.0043776006253 0.738
109 5306491 -192.849315567 -2307557.10609 -0.00439030457752 0.739
110 5353169 -192.639805613 -2304042.50529 -0.00440269350958 0.7438
111 5400349 -192.439239736 -2300529.97487 -0.00441462875448 0.7322
112 5448065 -192.245776759 -2297190.15984 -0.00442621832456 0.7356
113 5495194 -192.051235037 -2293828.95451 -0.00443766663629 0.7405
114 5540508 -191.862306081 -2290568.63845 -0.00444890045688 0.7296
115 5586999 -191.678105768 -2287239.1898 -0.00446005343717 0.735
116 5634112 -191.489237281 -2283989.97745 -0.0044710407471 0.738
117 5681578 -191.305353344 -2280724.37044 -0.00448165035579 0.738
118 5729560 -191.131882352 -2277515.12232 -0.00449201203555 0.728
119 5776034 -190.955614012 -2274338.23072 -0.00450213897577 0.7367
120 5823350 -190.787718619 -2271202.85204 -0.0045122801916 0.737
121 5872265 -190.625054319 -2268070.33102 -0.00452211755565 0.7347
122 5916094 -190.459845348 -2264962.61081 -0.00453169793564 0.7376
123 5960803 -190.295595885 -2261889.67154 -0.00454108169099 0.7323
124 6008341 -190.139544345 -2258912.07991 -0.00455039332508 0.734
125 6052617 -189.975479747 -2255828.35384 -0.00455941471398 0.7342
126 6098905 -189.821273158 -2252781.39416 -0.00456845773974 0.7326
127 6145371 -189.66798255 -2249839.98208 -0.00457729611905 0.736
128 6194080 -189.516295505 -2246898.60948 -0.00458605124155 0.732
129 6240779 -189.363788868 -2243941.07748 -0.00459470922788 0.7307
130 6285643 -189.216575183 -2241021.86357 -0.00460334144616 0.7287
131 6331655 -189.067668424 -2238005.05694 -0.00461199932438 0.7342
132 6378461 -188.917160275 -2235056.20857 -0.00462052771467 0.737
133 6425380 -188.770048893 -2232165.45338 -0.00462889691346 0.7279
134 6471397 -188.614345614 -2229235.60332 -0.00463719246259 0.7301
135 6520229 -188.4641825 -2226328.32359 -0.00464539818698 0.7297
136 6566421 -188.317815394 -2223387.84166 -0.00465351014274 0.7246
137 6613344 -188.165703711 -2220436.4278 -0.00466149232134 0.7338
138 6659039 -188.008893435 -2217406.14287 -0.00466918940715 0.7324
139 6705791 -187.860734777 -2214464.00881 -0.00467680788956 0.7317
140 6753358 -187.708976404 -2211460.72557 -0.00468462196176 0.7324
141 6801246 -187.559157023 -2208528.36052 -0.00469250751 0.7318
142 6848505 -187.417106262 -2205548.53139 -0.004700380615 0.7245
143 6894982 -187.265858739 -2202594.573 -0.00470804076033 0.7289
144 6942904 -187.112170409 -2199649.63316 -0.00471548831099 0.7253
145 6989167 -186.957925843 -2196712.65244 -0.00472284627925 0.7281
146 7036411 -186.805284544 -2193800.11269 -0.00472996170525 0.7258
147 7082667 -186.650634653 -2190821.68623 -0.00473682273613 0.7324
148 7129537 -186.497600288 -2187840.00046 -0.00474360746549 0.7247
149 7175423 -186.343895788 -2184916.19983 -0.00475015988289 0.719
150 7221407 -186.181063613 -2181875.48492 -0.0047568368108 0.7284
151 7268520 -186.020825543 -2178899.47478 -0.00476343929815 0.7319
152 7314652 -185.85809615 -2175806.3338 -0.00476980221206 0.7315
153 7360793 -185.7033548 -2172718.70025 -0.00477620953229 0.7286
154 7407221 -185.542264347 -2169772.0143 -0.00478238725846 0.7254
155 7452378 -185.382947708 -2166680.3544 -0.00478871812631 0.7273
156 7498735 -185.213893517 -2163613.22595 -0.00479496210902 0.7224
157 7545453 -185.0450912 -2160528.02297 -0.00480108330751 0.7323
158 7593271 -184.88072917 -2157456.57461 -0.00480678343929 0.7225
159 7639058 -184.710422927 -2154221.83693 -0.00481245080261 0.7313
160 7686521 -184.535336023 -2150966.24461 -0.00481786458294 0.7331
161 7733803 -184.360000961 -2147898.35553 -0.0048234355307 0.7225
162 7781332 -184.181501225 -2144741.5475 -0.00482911732296 0.7273
163 7828040 -183.996941268 -2141427.02144 -0.00483484250091 0.7283
164 7874226 -183.826108888 -2138280.10577 -0.00484036927989 0.7277
165 7920649 -183.64861401 -2135057.01406 -0.0048456535081 0.7211
166 7966710 -183.457831543 -2131728.55159 -0.00485077717586 0.7306
167 8016300 -183.271780959 -2128462.21755 -0.00485573618046 0.7324
168 8064139 -183.081709147 -2125160.80271 -0.00486069495593 0.7306
169 8110903 -182.892751238 -2121927.68481 -0.00486572022499 0.723
170 8157283 -182.698818555 -2118613.70011 -0.00487075773673 0.7259
171 8204482 -182.506999363 -2115421.03779 -0.00487577198219 0.7156
172 8251376 -182.31410041 -2112117.72986 -0.00488076412064 0.7204
173 8299148 -182.118492746 -2108755.14863 -0.00488584563014 0.7231
174 8347918 -181.916802941 -2105370.05734 -0.00489093700058 0.7225
175 8394036 -181.714052798 -2101938.37375 -0.00489595910497 0.7311
176 8438149 -181.509964249 -2098442.81945 -0.00490117696664 0.725
177 8481705 -181.302028844 -2094930.88835 -0.004906352022 0.7318
178 8527853 -181.090433062 -2091447.80871 -0.00491159150222 0.7215
179 8572894 -180.877902862 -2087989.29226 -0.00491679361476 0.731
180 8620821 -180.659647015 -2084493.00507 -0.00492166373586 0.7333
181 8668892 -180.444370992 -2081042.96873 -0.00492637255409 0.7221
182 8715011 -180.228075659 -2077596.4412 -0.00493085987971 0.7181
183 8763756 -180.0022368 -2073901.56454 -0.00493507207666 0.7214
184 8809594 -179.781075925 -2070340.8982 -0.00493919556295 0.7214
185 8857178 -179.555687213 -2066637.53329 -0.00494320593778 0.7267
186 8902882 -179.322893344 -2062925.29407 -0.00494721021294 0.7162
187 8949601 -179.093396867 -2059316.15816 -0.0049509533044 0.7299
188 8994033 -178.856561011 -2055640.81341 -0.00495457774034 0.7264
189 9037937 -178.616662164 -2051935.83063 -0.00495802924353 0.7173
190 9083222 -178.37432094 -2048216.44215 -0.00496143343788 0.7175
191 9128091 -178.139125628 -2044524.37969 -0.00496449758568 0.7187
192 9171901 -177.884623723 -2040644.29813 -0.00496747743358 0.732
193 9215752 -177.648058421 -2036886.63985 -0.00497031799929 0.7313
194 9259256 -177.400896434 -2033068.03434 -0.0049729629125 0.7248
195 9305900 -177.155535182 -2029327.75567 -0.00497556439669 0.7174
196 9352432 -176.904789501 -2025484.11988 -0.00497787467697 0.7166
197 9399779 -176.651381334 -2021572.10626 -0.00498001277183 0.7298
198 9444181 -176.385734623 -2017652.04302 -0.00498220434639 0.7279
199 9489229 -176.138332301 -2013901.36796 -0.00498450555514 0.7267
200 9536957 -175.881000997 -2009908.1907 -0.00498662730083 0.7259
201 9584285 -175.624876731 -2006016.14391 -0.00498858067172 0.7258
202 9630086 -175.362297002 -2002087.02065 -0.00499044393237 0.7241
203 9673425 -175.093016797 -1998114.62684 -0.00499248178505 0.7204
204 9721088 -174.828097778 -1994113.34949 -0.00499446840579 0.7231
205 9765244 -174.556403439 -1990175.22057 -0.00499620591799 0.7294
206 9811186 -174.27808673 -1986145.29048 -0.00499780127645 0.7286
207 9859391 -173.996940706 -1981994.25583 -0.00499931721053 0.7283
208 9907822 -173.725064071 -1977978.36099 -0.00500073212473 0.7148
209 9954989 -173.446205007 -1973999.71547 -0.00500203194671 0.7221
210 10003414 -173.160351906 -1969871.37691 -0.00500328603307 0.7213
211 10049513 -172.878197076 -1965803.1486 -0.00500463865032 0.7197
212 10096180 -172.603662362 -1961828.45364 -0.00500589056145 0.718
213 10140798 -172.32227758 -1957707.27354 -0.00500720383005 0.7219
214 10186530 -172.037792813 -1953664.02087 -0.0050084907199 0.7199
215 10234079 -171.752842376 -1949507.65372 -0.0050096525959 0.7261
216 10281139 -171.45600748 -1945294.23141 -0.00501046916345 0.7215
217 10328963 -171.170356002 -1941206.1722 -0.00501112107266 0.7169
218 10371913 -170.885111638 -1937143.95774 -0.00501169783107 0.7169
219 10418772 -170.583700421 -1932957.30837 -0.00501234385354 0.716
220 10467726 -170.298883141 -1928843.03829 -0.00501290391755 0.7216
221 10514469 -170.006900298 -1924746.43312 -0.00501353607258 0.7132
222 10563095 -169.714312905 -1920605.01772 -0.00501413121422 0.7189
223 10611149 -169.417458531 -1916257.94146 -0.00501481629711 0.7159
224 10657633 -169.12096574 -1912084.3387 -0.00501538285996 0.7195
225 10705269 -168.821193091 -1907802.76642 -0.00501597541339 0.7187
226 10753983 -168.523057432 -1903506.77207 -0.00501652204244 0.7093
227 10799839 -168.223912072 -1899221.08296 -0.00501700146949 0.7223
228 10846706 -167.923361822 -1895031.32456 -0.00501757721176 0.7125
229 10893936 -167.624766882 -1890745.2799 -0.00501797019732 0.7205
230 10940484 -167.322059324 -1886618.93728 -0.0050183593203 0.7109
231 10990833 -167.021923918 -1882370.94498 -0.00501870990229 0.7211
232 11042495 -166.722432829 -1878135.02188 -0.0050192786259 0.7144
233 11089345 -166.419489919 -1873880.10768 -0.00501991346574 0.7185
234 11135115 -166.114513244 -1869574.4399 -0.0050206786765 0.7173
235 11178400 -165.809502543 -1865377.10301 -0.00502121889685 0.7152
236 11224206 -165.504122239 -1861067.50396 -0.00502155337653 0.7236
237 11270895 -165.193702779 -1856720.81867 -0.00502177013198 0.7156
238 11317293 -164.889506855 -1852398.87756 -0.00502193760795 0.7167
239 11364448 -164.584903157 -1848093.17346 -0.00502205085287 0.7164
240 11410991 -164.278933394 -1843720.15027 -0.00502201118297 0.712
241 11457130 -163.966181917 -1839395.14198 -0.00502189851669 0.7163
242 11504167 -163.653423152 -1835042.67832 -0.00502175265633 0.7127
243 11550605 -163.339738666 -1830702.66128 -0.00502174218604 0.7158
244 11595590 -163.035245746 -1826448.4829 -0.00502167319656 0.7096
245 11641268 -162.728189304 -1822154.3778 -0.00502143760568 0.7126
246 11689792 -162.423069401 -1817851.24832 -0.00502115836617 0.7082
247 11733643 -162.114106845 -1813627.81672 -0.0050207787201 0.7065
248 11782804 -161.80881385 -1809406.45885 -0.00502040195537 0.7075
249 11828886 -161.502853279 -1805108.61027 -0.00501991174354 0.7067
250 11877930 -161.198105523 -1800836.99644 -0.00501935812982 0.7128
251 11925573 -160.887330691 -1796517.67633 -0.00501875532477 0.7104
252 11970581 -160.576841382 -1792213.81903 -0.00501801565401 0.7033
253 12015709 -160.270574077 -1787885.17092 -0.00501727419515 0.7041
254 12061962 -159.957503866 -1783585.2797 -0.00501638479991 0.6992
255 12108612 -159.653786408 -1779229.99349 -0.00501533829275 0.7104
256 12155409 -159.352882513 -1775047.29869 -0.00501416656743 0.6952
257 12202254 -159.049702518 -1770759.19171 -0.00501306260415 0.7054
258 12250146 -158.739924713 -1766405.251 -0.00501191475699 0.7061
259 12299427 -158.429469514 -1761976.50085 -0.00501080907872 0.7067
260 12347323 -158.126507785 -1757688.66242 -0.00500981518298 0.7054
261 12394128 -157.810676464 -1753293.62815 -0.0050088743367 0.7071
262 12442875 -157.499732187 -1748908.48346 -0.00500786654135 0.7084
263 12488657 -157.194278712 -1744642.97372 -0.00500683442767 0.7059
264 12535814 -156.884785325 -1740288.98699 -0.00500564614357 0.7057
265 12584163 -156.574754611 -1735958.34886 -0.00500422118117 0.7045
266 12630872 -156.278215799 -1731650.79194 -0.00500272259716 0.7081
267 12678824 -155.972381598 -1727321.28516 -0.0050011351443 0.7107
268 12726605 -155.670829459 -1723045.30406 -0.00499952718101 0.6975
269 12774589 -155.364787219 -1718659.13831 -0.0049977517429 0.7082
270 12821505 -155.062773626 -1714379.69499 -0.00499588507366 0.7012
271 12867164 -154.766542822 -1710170.38109 -0.00499397114057 0.6919
272 12912815 -154.461740535 -1705848.70409 -0.00499205600436 0.7031
273 12959451 -154.171450562 -1701666.13276 -0.00499017040293 0.6924
274 13005761 -153.872197973 -1697287.86423 -0.00498810594077 0.7025
275 13050177 -153.579165313 -1693068.09826 -0.00498601585242 0.6972
276 13098118 -153.280294067 -1688796.14588 -0.00498391217134 0.6959
277 13144225 -152.985167758 -1684473.97324 -0.00498187959548 0.6999
278 13188871 -152.686443056 -1680167.52676 -0.00497979969353 0.6924
279 13234076 -152.387124945 -1675771.11519 -0.00497782154711 0.7014
280 13279843 -152.078143424 -1671423.95696 -0.00497568389162 0.7056
281 13325979 -151.780809475 -1667145.83258 -0.00497345716445 0.6986
282 13372312 -151.486334747 -1662840.44484 -0.00497123186656 0.6935
283 13417993 -151.197185724 -1658572.03877 -0.00496896286581 0.6924
284 13465544 -150.904883612 -1654263.04677 -0.00496662984364 0.6959
285 13510335 -150.6151231 -1649882.68299 -0.00496412137388 0.6957
286 13554317 -150.327384043 -1645558.2513 -0.00496153275503 0.696
287 13598123 -150.031759701 -1641266.45829 -0.00495872847747 0.6998
288 13645414 -149.74401853 -1636933.80302 -0.00495589855388 0.6892
289 13690439 -149.456236164 -1632544.06502 -0.00495298781749 0.6906
290 13736915 -149.176103412 -1628414.46666 -0.00495013850222 0.6858
291 13784855 -148.896749888 -1624241.63033 -0.00494736651888 0.6886
292 13832340 -148.622750322 -1619996.19779 -0.0049444782409 0.6946
293 13881171 -148.34422547 -1615653.64962 -0.00494151027762 0.6965
294 13929935 -148.058245859 -1611343.9808 -0.00493847730165 0.6951
295 13977565 -147.769490029 -1607071.28619 -0.00493523640457 0.6886
296 14025065 -147.49275484 -1602736.75222 -0.00493196179214 0.6972
297 14071159 -147.217771609 -1598353.08285 -0.00492860335248 0.6902
298 14118337 -146.952327877 -1594226.7221 -0.00492532283625 0.6813
299 14164610 -146.681694152 -1590060.42771 -0.00492205144081 0.6846
300 14212211 -146.410382468 -1585784.07336 -0.00491860055001 0.6915
301 14256635 -146.139502938 -1581608.23648 -0.00491507840141 0.6912
302 14300156 -145.872816817 -1577275.29879 -0.0049115601872 0.6873
303 14344715 -145.597503771 -1573043.44403 -0.00490802800543 0.6886
304 14382337 -145.322903746 -1568807.43084 -0.0049045801403 0.6847
305 14424173 -145.055504531 -1564600.37639 -0.00490121388543 0.6866
306 14465675 -144.789130974 -1560369.86902 -0.00489795268906 0.6855
307 14503249 -144.526126442 -1556130.52698 -0.0048947583265 0.6877
308 14544715 -144.269172506 -1552027.8262 -0.00489147445542 0.6815
309 14585733 -144.010481953 -1547650.88115 -0.00488814854982 0.6866
310 14626579 -143.745319852 -1543408.04229 -0.00488480375132 0.6847
311 14665306 -143.482256733 -1539289.47119 -0.00488155956196 0.6846
312 14703152 -143.229139888 -1535041.63891 -0.00487842110978 0.6858
313 14743608 -142.981708164 -1530886.64088 -0.0048753412285 0.6798
314 14783331 -142.733771307 -1526734.30572 -0.00487228291035 0.6837
315 14825636 -142.484505296 -1522645.7677 -0.00486938032231 0.6846
316 14865354 -142.239142112 -1518411.24686 -0.00486650423061 0.684
317 14908607 -141.99763517 -1514216.89542 -0.00486370057981 0.6751
318 14953150 -141.748441376 -1510050.65127 -0.00486088831229 0.6729
319 14992561 -141.501449595 -1505761.46681 -0.0048580824721 0.6751
320 15034549 -141.259012048 -1501431.7279 -0.0048553552412 0.6787
321 15074687 -141.010993723 -1497136.56377 -0.00485276170843 0.6669
322 15115929 -140.770419682 -1492931.20127 -0.00485015111058 0.6821
323 15155602 -140.52951888 -1488774.91733 -0.00484765215024 0.676
324 15197034 -140.296439594 -1484524.21927 -0.00484530823643 0.6771
325 15238376 -140.063783298 -1480230.96639 -0.00484297791209 0.6801
326 15278955 -139.832506678 -1476001.0402 -0.00484061059029 0.6798
327 15316984 -139.61252393 -1471864.74608 -0.00483826095018 0.6761
328 15358632 -139.378736987 -1467699.53251 -0.0048359642383 0.6709
329 15400981 -139.143462474 -1463422.68897 -0.00483373705563 0.674
330 15443633 -138.917597712 -1459263.67896 -0.00483153536035 0.6717
331 15485473 -138.691646057 -1455033.69434 -0.00482951838959 0.6636
332 15520617 -138.463885369 -1450859.14099 -0.00482753696739 0.6698
333 15562292 -138.242447695 -1446563.00192 -0.00482556494644 0.6699
334 15604030 -138.014971487 -1442265.18663 -0.00482366361183 0.6744
335 15645168 -137.798329045 -1437965.20751 -0.00482188284041 0.6694
336 15682890 -137.583525969 -1433711.97787 -0.00482012961912 0.6684
337 15722133 -137.366610452 -1429408.4973 -0.00481836905508 0.6665
338 15762301 -137.14735152 -1425030.79778 -0.00481673966931 0.6681
339 15803049 -136.934122112 -1420732.24836 -0.00481522652416 0.6624
340 15843475 -136.728068414 -1416486.19484 -0.00481379789222 0.6622
341 15882464 -136.522260018 -1412163.82043 -0.00481249999164 0.6625
342 15923420 -136.323202032 -1407875.18271 -0.00481122579963 0.6609
343 15963067 -136.114318121 -1403574.32123 -0.0048098591509 0.6569
344 16001854 -135.911519875 -1399206.08426 -0.00480850238691 0.6684
345 16042931 -135.705457492 -1394753.13289 -0.00480709251144 0.6629
346 16081980 -135.497925606 -1390422.8084 -0.00480565062061 0.6627
347 16124651 -135.294998789 -1386053.8975 -0.00480418185273 0.6579
348 16165038 -135.092554384 -1381645.01873 -0.00480260722546 0.6635
349 16204410 -134.901312478 -1377248.85168 -0.00480103141859 0.6515
350 16246455 -134.699452045 -1372679.90375 -0.00479946248492 0.6626
351 16285983 -134.508142857 -1368194.46532 -0.00479788144618 0.6617
352 16328201 -134.316171851 -1363720.39794 -0.00479628658546 0.6487
353 16366145 -134.114306488 -1359215.56256 -0.00479471814308 0.659
354 16407149 -133.925283018 -1354732.1699 -0.00479314618986 0.6519
355 16445921 -133.733963802 -1350216.6014 -0.00479169539572 0.6475
356 16485049 -133.549929429 -1345765.50513 -0.00479035274994 0.6576
357 16526904 -133.372864475 -1341306.80982 -0.00478905980086 0.6495
358 16568944 -133.181677429 -1336645.91629 -0.00478787668341 0.6595
359 16608447 -133.006119982 -1332099.64185 -0.00478687889117 0.6467
360 16648649 -132.824023977 -1327557.6438 -0.00478599720329 0.6446
361 16690471 -132.644345956 -1322901.46441 -0.00478502941469 0.6499
362 16734053 -132.470152609 -1318266.63564 -0.00478403304591 0.6469
363 16772052 -132.292971091 -1313629.49425 -0.00478305421025 0.6493
364 16810989 -132.117428451 -1308977.83188 -0.0047823092426 0.6422
365 16851084 -131.946074049 -1304187.15124 -0.00478161893786 0.6445
366 16891774 -131.775626372 -1299321.13771 -0.00478106422315 0.6456
367 16934385 -131.600855104 -1294397.18196 -0.00478054348809 0.6475
368 16976213 -131.433706154 -1289552.86874 -0.00478014010712 0.6445
369 17018049 -131.255186235 -1284653.43636 -0.00477986398542 0.6531
370 17059369 -131.089888885 -1279797.05601 -0.00477975270216 0.6474
371 17100024 -130.924068694 -1274829.43054 -0.00477957636642 0.6409
372 17141299 -130.757352684 -1269865.9998 -0.00477938947069 0.6452
373 17183583 -130.5867394 -1264786.65644 -0.0047793216743 0.6438
374 17222972 -130.426147047 -1259691.38669 -0.00477943479112 0.6429
375 17263452 -130.262023803 -1254504.21121 -0.00477955878308 0.6458
376 17303378 -130.104595703 -1249391.53324 -0.00477979446585 0.6404
377 17346105 -129.947028611 -1244019.64737 -0.00478017527942 0.6411
378 17389102 -129.787387385 -1238758.08514 -0.00478050313089 0.6333
379 17425914 -129.627129508 -1233441.74241 -0.00478079613982 0.6348
380 17468861 -129.469076489 -1228088.98491 -0.00478117838932 0.6332
381 17508811 -129.312734859 -1222674.70974 -0.00478164482336 0.6366
382 17547403 -129.162162918 -1217337.98322 -0.00478215358603 0.6268
383 17586875 -129.007392181 -1211652.32164 -0.00478278203331 0.6416
384 17626585 -128.863231284 -1206009.84325 -0.00478363131287 0.6284
385 17665092 -128.712940614 -1200124.86137 -0.00478453195458 0.638
386 17705418 -128.554203938 -1194253.79015 -0.00478547793465 0.6275
387 17743187 -128.411181159 -1188470.83097 -0.00478652878073 0.6276
388 17782286 -128.262168828 -1182627.98771 -0.00478761292836 0.6193
389 17823047 -128.112617723 -1176511.2907 -0.00478866333572 0.6242
390 17863007 -127.968985376 -1170411.62983 -0.00478966513611 0.6242
391 17903138 -127.818091611 -1164406.00347 -0.00479078822087 0.6259
392 17941474 -127.674077328 -1158115.32625 -0.00479195349917 0.6228
393 17981187 -127.536523295 -1151785.25235 -0.00479325332863 0.6242
394 18022002 -127.398769731 -1145362.60714 -0.00479457548785 0.6214
395 18061764 -127.250321627 -1138725.68292 -0.0047958746633 0.624
396 18100510 -127.113828057 -1131977.70393 -0.00479714348463 0.617
397 18140546 -126.973443035 -1125219.36621 -0.00479840021356 0.6199
398 18180392 -126.837786284 -1118294.93393 -0.00479964156636 0.625
399 18220069 -126.706991431 -1111091.39215 -0.00480087571146 0.6245
400 18260170 -126.57682804 -1103391.82035 -0.0048020900283 0.6225
401 18299297 -126.451572596 -1106792.18103 -0.0048034019825 0.6322
402 18341223 -126.325580093 -1094322.83763 -0.00480472059428 0.614
403 18379730 -126.196017342 -1083265.56041 -0.00480604795936 0.6141
404 18418974 -126.073603471 -1081512.57232 -0.00480748374356 0.6218
405 18460975 -125.936208918 -1068963.70655 -0.00480897528067 0.6224
406 18504187 -125.81178333 -1062206.55466 -0.00481059090479 0.6195
407 18546449 -125.683601832 -1068745.6867 -0.00481215358927 0.6334
408 18586309 -125.562917269 -1067824.01391 -0.00481378738083 0.6249
409 18627645 -125.442216013 -1050776.75199 -0.00481547965568 0.5897
410 18668738 -125.32297626 -1035872.27187 -0.00481713480438 0.6201
411 18707566 -125.20380323 -1027204.47587 -0.00481887556837 0.6111
412 18749741 -125.083023902 -1017945.89772 -0.00482074498744 0.6203
413 18789982 -124.962212796 -1017627.20086 -0.00482267576804 0.6041
414 18827456 -124.85170578 -1019131.44408 -0.00482469070703 0.6178
415 18868824 -124.737359366 -1059388.27229 -0.00482663296585 0.6679
416 18908221 -124.622051051 -1051712.07521 -0.00482858316026 0.5986
417 18947739 -124.506159912 -1058973.70855 -0.00483043307765 0.6175
418 18990801 -124.389043174 -1055283.29688 -0.00483229122426 0.625
419 19032779 -124.269328697 -1085695.44303 -0.00483406913449 0.6316
420 19072009 -124.144679663 -1075433.77907 -0.00483595754531 0.5824
421 19114797 -124.03506919 -1067148.55198 -0.00483774925048 0.6231
422 19158041 -123.911621457 -1054097.59327 -0.00483954632173 0.5702
423 19200459 -123.797400966 -1047641.03104 -0.00484141289739 0.6308
424 19241853 -123.689317202 -1032629.76378 -0.00484323587524 0.6696
425 19281757 -123.591551547 -1081611.44299 -0.00484507352663 0.7885
426 19321250 -123.481257513 -1074507.18258 -0.00484687077655 0.5863
427 19363040 -123.372381258 -1055894.98472 -0.00484876702126 0.6015
428 19404025 -123.270706252 -1053481.3032 -0.00485071187138 0.6168
429 19448322 -123.168677458 -1047450.53536 -0.00485277840238 0.6181
430 19488689 -123.05174489 -1059072.74994 -0.0048547931454 0.5851
431 19529058 -122.948434524 -1053945.19467 -0.00485684254905 0.6678
432 19568630 -122.840949939 -1045600.53766 -0.00485890239171 0.6113
433 19607883 -122.742193366 -1071763.10835 -0.00486100334468 0.7365
434 19647956 -122.634658963 -1082286.92033 -0.00486315602576 0.6146
435 19688564 -122.527649458 -1073345.47689 -0.00486530424263 0.6658
436 19730569 -122.416444845 -1071048.83031 -0.00486751467439 0.5683
437 19772059 -122.315701035 -1050757.9627 -0.00486975715613 0.6206
438 19811595 -122.215725937 -1052469.9069 -0.00487200577738 0.6228
439 19854718 -122.117261283 -1038983.21842 -0.00487420616413 0.6244
440 19897261 -122.005229637 -1030477.03284 -0.0048765546758 0.6037
441 19937958 -121.905499647 -1049319.73566 -0.00487896484017 0.6094
442 19979780 -121.80765579 -1045381.19993 -0.00488150429426 0.5717
443 20018357 -121.71419882 -1060879.63626 -0.00488407984697 0.6603
444 20061130 -121.617752364 -1141425.24485 -0.00488664069546 0.5872
445 20100371 -121.523193446 -1426488.53524 -0.00488918992227 0.6704
446 20142774 -121.415503302 -1199720.94372 -0.00489185021085 0.5288
447 20182749 -121.322965734 -2896786.26195 -0.00489455633716 0.7207



==> mnist_exp/no_4l.txt <==
0 47271 -537.448650706 -6025698.42368 5.31733567947e-06 0.7253
1 95229 -531.225137308 -5960857.66932 1.25353335771e-05 0.7293
2 147366 -525.150270423 -5897632.22954 1.93562667138e-05 0.7246
3 200375 -519.218905344 -5835879.23927 2.20225445788e-05 0.7244
4 252023 -513.426780651 -5775417.27666 2.34760680634e-05 0.742
5 301572 -507.768822595 -5716474.83967 2.88452653737e-05 0.7271
6 351965 -502.239087906 -5658777.80881 3.45130403203e-05 0.7338
7 402860 -496.835847226 -5602410.25247 4.21879166903e-05 0.7339
8 454323 -491.551511431 -5547285.13697 4.99594082026e-05 0.733
9 506928 -486.380824173 -5493306.48407 5.82755115257e-05 0.7391
10 556375 -481.322014558 -5440441.59708 6.62043593628e-05 0.7337
11 607551 -476.369039026 -5388691.84969 7.12896256582e-05 0.737
12 657905 -471.516121978 -5338063.24106 7.50535569976e-05 0.7283
13 707779 -466.751182951 -5288339.23836 8.13420974019e-05 0.7351
14 758023 -462.072805644 -5239570.46883 8.9001038753e-05 0.7238
15 805158 -457.471133193 -5191482.94599 9.67551491185e-05 0.7349
16 855291 -452.947888308 -5144262.5312 0.000103980854561 0.7312
17 903999 -448.485353467 -5097745.82633 0.000113842388762 0.7457
18 953967 -444.084820211 -5051856.37241 0.000125209947867 0.7415
19 1003273 -439.73636072 -5006651.50864 0.000136888742273 0.7397
20 1052465 -435.425205074 -4961834.90352 0.000149264095096 0.7401
21 1103511 -431.1439382 -4917379.96056 0.000162547610719 0.7498
22 1154585 -426.877843031 -4873255.7365 0.000178787463333 0.7488
23 1203572 -422.6203412 -4829267.84556 0.000196244022384 0.7513
24 1250058 -418.372363271 -4785356.90947 0.000213447045025 0.7611
25 1300444 -414.115447425 -4741465.7085 0.000230793661763 0.7693
26 1352247 -409.836271233 -4697397.11063 0.000249289390307 0.7675
27 1402542 -405.52265949 -4653054.98444 0.000268446543489 0.7748
28 1455250 -401.157873914 -4608313.01613 0.000289531680232 0.7757
29 1503865 -396.741534116 -4563073.59128 0.00031306644141 0.7834
30 1553419 -392.288615014 -4517484.26251 0.000339273560613 0.79
31 1603226 -387.746440119 -4471161.28384 0.000366606468433 0.7985
32 1652701 -383.109801365 -4424029.01204 0.000392902116785 0.8116
33 1702028 -378.371367908 -4375901.02949 0.000420757864291 0.8107
34 1751675 -373.555920491 -4327159.30147 0.000450988198073 0.8162
35 1800931 -368.644811431 -4277508.8833 0.000481616958035 0.8267
36 1850809 -363.597015607 -4226411.56018 0.000513920010996 0.8383
37 1899374 -358.453537972 -4174534.61109 0.000545629408296 0.8389
38 1946738 -353.205518926 -4121502.26067 0.000578023924545 0.8487
39 1993722 -347.847319207 -4067474.00234 0.000611673929055 0.8535
40 2042391 -342.42663097 -4012764.29042 0.000645794131889 0.8526
41 2091895 -336.924784958 -3957381.79142 0.000680550284636 0.8572
42 2142329 -331.364027702 -3901282.82899 0.000716592609411 0.8624
43 2194107 -325.72340599 -3844479.81929 0.000754806936339 0.871
44 2244377 -320.01534867 -3786956.92909 0.000791998790744 0.871
45 2293658 -314.320717592 -3729563.63883 0.000828394961482 0.8771
46 2344687 -308.652405495 -3672360.17181 0.000865293016171 0.875
47 2392394 -303.010153453 -3615427.63582 0.00090253485912 0.8849
48 2440318 -297.43745472 -3559198.10727 0.000940876256428 0.8773
49 2489664 -291.953899882 -3503866.90749 0.000979688294721 0.8741
50 2539539 -286.53283559 -3449048.8197 0.0010175915989 0.8782
51 2590565 -281.242332179 -3395583.10247 0.00105461982307 0.8785
52 2641316 -276.103929106 -3343636.99792 0.00109123287538 0.8755
53 2690300 -271.187255734 -3293750.03156 0.00112655279062 0.871
54 2740439 -266.438971827 -3245556.82198 0.0011606006118 0.8696
55 2791430 -261.873277727 -3199136.80716 0.00119368692082 0.8675
56 2842775 -257.54509321 -3155056.68556 0.00122661480851 0.8599
57 2893296 -253.407632808 -3112927.20635 0.00125916229686 0.8538
58 2944423 -249.51705953 -3073257.28285 0.00129090840934 0.8521
59 2995911 -245.897251615 -3036237.30747 0.00132089871919 0.8463
60 3043810 -242.452104887 -3000934.62623 0.00135039676054 0.8373
61 3093986 -239.199488172 -2967508.95544 0.00137925879144 0.8413
62 3147035 -236.160468638 -2936288.21469 0.00140752942645 0.8265
63 3197459 -233.312499665 -2906844.34714 0.00143475310231 0.8252
64 3247647 -230.660983873 -2879350.78635 0.00146083487959 0.8182
65 3300383 -228.189451523 -2853569.04956 0.00148600129447 0.8101
66 3351471 -225.882312751 -2829393.40074 0.00151029960221 0.808
67 3398995 -223.75679245 -2807064.5425 0.00153382314817 0.8051
68 3447296 -221.75680089 -2785933.40741 0.0015559986318 0.7999
69 3495984 -219.89730401 -2766226.26814 0.00157762215997 0.7997
70 3543536 -218.168399785 -2747837.81144 0.00159910561408 0.7871
71 3593132 -216.530865534 -2730425.90278 0.00161966204727 0.7876
72 3643269 -215.014703906 -2714058.04463 0.00163941804662 0.7772
73 3694304 -213.618079422 -2698717.69515 0.00165823808367 0.7774
74 3744590 -212.320621749 -2684394.29195 0.00167680192597 0.7821
75 3794605 -211.114153399 -2670967.67278 0.00169476605108 0.7729
76 3844772 -209.977700132 -2658302.27432 0.00171214780803 0.7624
77 3897184 -208.915139691 -2646305.51871 0.00172878760925 0.769
78 3949505 -207.905840451 -2634948.5232 0.00174493675802 0.7673
79 3999881 -206.965297797 -2624083.65157 0.00176080428211 0.7626
80 4051271 -206.08289508 -2613913.7747 0.00177601270704 0.7573
81 4104538 -205.260078232 -2604213.51925 0.00179078405584 0.7632
82 4154749 -204.488666774 -2595038.90727 0.0018046761854 0.7486
83 4203499 -203.759377752 -2586331.95646 0.00181847375728 0.7589
84 4251130 -203.077034969 -2577870.27085 0.0018318931993 0.7485
85 4299747 -202.435165727 -2569888.60441 0.00184502752241 0.747
86 4349740 -201.825800982 -2562176.0664 0.0018579696591 0.7449
87 4398316 -201.250046799 -2554831.25903 0.00187048841794 0.7415
88 4449279 -200.705511142 -2547701.03027 0.00188288916108 0.7429
89 4501389 -200.184223013 -2540812.82376 0.00189514906333 0.7492
90 4553931 -199.694658973 -2534234.68211 0.00190741265796 0.7407
91 4606741 -199.233068926 -2528063.49336 0.00191898136812 0.7425
92 4659934 -198.79392441 -2522143.15349 0.00193030252615 0.735
93 4713108 -198.374854437 -2516229.60535 0.00194179562865 0.7373
94 4761865 -197.981517597 -2510549.94611 0.00195293935986 0.7332
95 4811315 -197.599843039 -2505056.5698 0.00196422101862 0.7421
96 4862273 -197.232709756 -2499672.09435 0.00197510266211 0.7284
97 4912960 -196.89179897 -2494524.65837 0.00198598870254 0.7292
98 4960826 -196.559120846 -2489473.64581 0.00199658706938 0.7252
99 5009463 -196.237884446 -2484546.12795 0.00200693652396 0.7256
100 5058828 -195.931979213 -2479700.14698 0.00201699732381 0.7299
101 5108447 -195.635684995 -2475002.78871 0.00202715186131 0.7241
102 5157980 -195.352053853 -2470447.85895 0.00203752829818 0.7256
103 5206491 -195.079417628 -2465973.75727 0.00204771170646 0.7239
104 5254595 -194.81813428 -2461508.97395 0.00205771955534 0.7301
105 5303078 -194.562538456 -2457193.60668 0.00206753393774 0.7238
106 5351572 -194.314990933 -2452954.35306 0.00207742595711 0.7287
107 5399111 -194.084438562 -2448796.76395 0.00208715390506 0.7266
108 5449297 -193.855942511 -2444678.48777 0.00209689653473 0.7231
109 5497666 -193.634490388 -2440668.21923 0.00210648704008 0.7278
110 5546201 -193.426425932 -2436683.85507 0.0021159153015 0.7145
111 5596708 -193.221816129 -2432850.13382 0.00212524794019 0.7124
112 5644316 -193.02044296 -2429089.04389 0.00213454341298 0.7195
113 5693492 -192.822353185 -2425212.49814 0.00214375544303 0.7225
114 5741374 -192.636869742 -2421586.40452 0.00215297692718 0.7128
115 5790385 -192.446285831 -2417812.27026 0.00216231248992 0.7238
116 5839959 -192.261556318 -2414091.41715 0.00217156438731 0.719
117 5888686 -192.083632583 -2410454.73948 0.00218086989678 0.7161
118 5938229 -191.91545015 -2406815.56634 0.00219036792447 0.7186
119 5989464 -191.747822432 -2403266.64437 0.00219969432781 0.7165
120 6037083 -191.58533923 -2399785.0148 0.00220903263427 0.7144
121 6083744 -191.422421827 -2396320.02145 0.00221822256537 0.7216
122 6131145 -191.260687144 -2392847.88614 0.00222728237979 0.7132
123 6178221 -191.104352035 -2389372.67431 0.00223611281464 0.7073
124 6227366 -190.955039819 -2385977.61575 0.00224492492743 0.7028
125 6277486 -190.803943061 -2382650.75099 0.00225395164025 0.7119
126 6325859 -190.660286066 -2379243.14568 0.00226303267339 0.7211
127 6375109 -190.518860157 -2375960.99933 0.00227213175478 0.7141
128 6424847 -190.378547925 -2372575.61712 0.00228109664076 0.7137
129 6473707 -190.237129615 -2369278.05012 0.00228988098967 0.7126
130 6520370 -190.100459888 -2366055.05274 0.00229864059582 0.7143
131 6567361 -189.96241426 -2362735.07386 0.00230717649131 0.7116
132 6616076 -189.825707918 -2359476.77893 0.00231571824374 0.7053
133 6661963 -189.690026799 -2356157.62699 0.00232434303187 0.7134
134 6709339 -189.560691006 -2352953.74019 0.00233294077712 0.7164
135 6756752 -189.428308213 -2349703.90524 0.00234169426666 0.7127
136 6803905 -189.292227792 -2346334.53496 0.00235054908446 0.7111
137 6854341 -189.160600068 -2343125.94054 0.00235920861212 0.7138
138 6901884 -189.029440547 -2339835.19933 0.00236804979209 0.7126
139 6950671 -188.896606983 -2336522.77347 0.00237674190576 0.7156
140 6999092 -188.769016864 -2333235.16046 0.00238541082221 0.714
141 7048173 -188.642788699 -2330010.40183 0.00239388030882 0.71
142 7098484 -188.513554693 -2326818.54457 0.00240247447598 0.7158
143 7146490 -188.384267921 -2323488.82526 0.00241115443259 0.7167
144 7196641 -188.261809366 -2320302.46503 0.00241993706818 0.7141
145 7247180 -188.135746576 -2317036.95842 0.00242873358108 0.7092
146 7296072 -188.011799246 -2313825.11805 0.00243758950226 0.7135
147 7344081 -187.880983095 -2310626.00649 0.00244650957432 0.7091
148 7392801 -187.75059121 -2307509.34166 0.00245542139248 0.7013
149 7442056 -187.626368497 -2304279.59897 0.00246443097067 0.7096
150 7489545 -187.493135342 -2300989.31809 0.00247367727494 0.7133
151 7535737 -187.364340533 -2297762.86361 0.00248272023024 0.7098
152 7583619 -187.236402783 -2294556.25877 0.00249176327187 0.7105
153 7630008 -187.104310871 -2291236.18065 0.00250080713021 0.7133
154 7677160 -186.971457678 -2287880.62436 0.00250993008869 0.7038
155 7722483 -186.834904787 -2284568.94398 0.00251920126021 0.708
156 7771337 -186.707645054 -2281387.34638 0.00252865550374 0.7104
157 7819646 -186.576992995 -2278150.80498 0.00253807119302 0.7186
158 7866815 -186.443321165 -2274771.25201 0.00254754917457 0.7115
159 7916463 -186.304816831 -2271355.44246 0.00255707732517 0.712
160 7966927 -186.173034771 -2268032.75019 0.00256674350612 0.7062
161 8016408 -186.037466939 -2264674.48359 0.00257644892279 0.7062
162 8062556 -185.900634529 -2261431.44529 0.00258638016865 0.709
163 8111213 -185.762685712 -2258010.99165 0.00259631604907 0.7103
164 8161676 -185.621599012 -2254578.45953 0.00260648553964 0.7154
165 8212615 -185.481478703 -2251180.67239 0.00261660986666 0.7137
166 8263548 -185.334319639 -2247687.22515 0.00262676941949 0.7064
167 8313129 -185.191100115 -2244294.0272 0.00263698295472 0.715
168 8362230 -185.041156865 -2240987.15211 0.00264716573592 0.7026
169 8412750 -184.893763678 -2237727.6127 0.00265745098992 0.6937
170 8460882 -184.743834892 -2234273.6926 0.00266799201032 0.7071
171 8508146 -184.591700851 -2230814.65827 0.00267868856929 0.7015
172 8556821 -184.433840265 -2227416.28181 0.00268985993437 0.7065
173 8604631 -184.283372921 -2223883.32578 0.0027010993908 0.7034
174 8654076 -184.129379008 -2220445.28791 0.00271242819355 0.7048
175 8703224 -183.977175623 -2216840.42798 0.0027238028242 0.7046
176 8747960 -183.815816143 -2213306.24983 0.0027352684038 0.7058
177 8797627 -183.65108885 -2209738.67592 0.00274676831982 0.7037
178 8847393 -183.486128476 -2206148.47953 0.00275853838047 0.7078
179 8896090 -183.31664748 -2202556.442 0.00277061392944 0.7035
180 8944544 -183.150326344 -2198893.03186 0.00278257447414 0.7009
181 8994017 -182.980031342 -2195252.27875 0.0027946308084 0.7041
182 9043948 -182.807896577 -2191552.47141 0.00280691549937 0.7022
183 9095217 -182.631888256 -2187877.8679 0.00281943118176 0.7078
184 9144660 -182.458893641 -2184231.20207 0.00283214458634 0.7021
185 9192736 -182.284477064 -2180537.68089 0.00284490642216 0.7071
186 9241136 -182.100565363 -2176818.25487 0.00285775101593 0.6984
187 9290198 -181.920939868 -2173131.76145 0.0028704084719 0.6991
188 9338268 -181.737455693 -2169384.97007 0.00288315860804 0.7028
189 9388712 -181.551426238 -2165500.31491 0.00289618671745 0.7115
190 9435871 -181.365759303 -2161706.88482 0.00290918262344 0.7013
191 9484621 -181.169287084 -2157916.77104 0.00292234989357 0.7047
192 9532826 -180.975678507 -2154017.28677 0.00293534195817 0.7015
193 9581880 -180.781225183 -2150136.72961 0.0029483684741 0.7059
194 9630032 -180.580459994 -2146245.17694 0.00296148062614 0.7028
195 9678720 -180.382082388 -2142266.52181 0.00297463870832 0.7032
196 9729167 -180.176930756 -2138359.8741 0.00298786572401 0.7047
197 9776867 -179.972764658 -2134356.31796 0.00300113062475 0.7085
198 9823113 -179.762072478 -2130371.69021 0.00301430707331 0.7076
199 9872061 -179.546091225 -2126247.86705 0.00302764563622 0.7083
200 9921900 -179.327646012 -2122189.97378 0.00304097262134 0.7066
201 9970251 -179.114573034 -2118067.4353 0.00305446776298 0.705
202 10017676 -178.887820886 -2113899.20032 0.00306783570428 0.7027
203 10065362 -178.668474946 -2109822.16299 0.00308117817795 0.6982
204 10114150 -178.440017329 -2105719.24043 0.0030944609629 0.7032
205 10162567 -178.210381253 -2101493.46635 0.00310773309809 0.7
206 10205780 -177.978116452 -2097329.25289 0.00312103895163 0.6965
207 10251151 -177.747085937 -2093128.47066 0.00313437186265 0.7081
208 10299250 -177.513745615 -2088785.08038 0.00314767101144 0.704
209 10349581 -177.272066627 -2084517.20988 0.00316118289316 0.7057
210 10397799 -177.029742669 -2080157.79577 0.0031745769118 0.7079
211 10448604 -176.790231354 -2075788.5604 0.00318801129425 0.7031
212 10497065 -176.541045237 -2071404.91479 0.00320144660799 0.705
213 10543775 -176.291865198 -2067062.03249 0.00321502244 0.7035
214 10592298 -176.03928379 -2062692.79211 0.00322849218988 0.6968
215 10640179 -175.791274967 -2058290.83639 0.00324195669813 0.704
216 10690338 -175.535028662 -2053901.73911 0.00325523126038 0.699
217 10739760 -175.279575559 -2049527.49257 0.00326858218763 0.6945
218 10789779 -175.015849263 -2044997.47872 0.00328191385947 0.7066
219 10838198 -174.748158906 -2040492.37679 0.00329538699082 0.6964
220 10885517 -174.478388313 -2036041.40469 0.0033090008226 0.7006
221 10932896 -174.210842171 -2031479.43619 0.00332276289447 0.6981
222 10981390 -173.935184207 -2026864.59425 0.00333655751776 0.7017
223 11029594 -173.663230107 -2022352.04297 0.00335037197651 0.7026
224 11074886 -173.386748823 -2017804.27294 0.00336416708766 0.705
225 11124182 -173.113450333 -2013214.89617 0.00337828866042 0.7049
226 11173453 -172.834931082 -2008587.39665 0.00339231218387 0.7031
227 11222564 -172.554186776 -2003991.25828 0.00340641755113 0.6989
228 11271208 -172.277170015 -1999271.34759 0.00342043707647 0.695
229 11319356 -171.998079863 -1994580.42973 0.00343470488285 0.6956
230 11367394 -171.709958203 -1989832.41885 0.00344882034918 0.7016
231 11414679 -171.430991782 -1985183.91017 0.0034629048386 0.701
232 11464703 -171.139548011 -1980403.06647 0.00347687636421 0.7021
233 11511639 -170.848600579 -1975675.79261 0.00349085159653 0.7002
234 11558181 -170.562472561 -1971028.40684 0.00350472070057 0.6941
235 11607187 -170.264062262 -1966162.82032 0.00351835187913 0.7059
236 11654472 -169.967954288 -1961375.98361 0.00353179307098 0.6929
237 11702849 -169.676803659 -1956525.88474 0.00354525759875 0.7051
238 11751859 -169.387608918 -1951861.15604 0.00355872454194 0.6873
239 11801181 -169.095772486 -1947069.78438 0.00357222202633 0.6966
240 11847025 -168.80248608 -1942301.91545 0.00358571464986 0.6926
241 11896187 -168.506895784 -1937427.2681 0.00359921256376 0.6979
242 11945420 -168.217601279 -1932640.88783 0.00361262289253 0.6963
243 11993233 -167.919781304 -1927685.81531 0.00362611132528 0.6939
244 12040842 -167.615936261 -1922739.16268 0.00363958955936 0.7026
245 12087179 -167.323104246 -1917853.931 0.00365311862037 0.6965
246 12133412 -167.024985689 -1912929.71611 0.00366663215426 0.6969
247 12179139 -166.718896592 -1908001.94304 0.00368000000054 0.6969
248 12224652 -166.409028782 -1903069.0756 0.00369337522758 0.6989
249 12273252 -166.100475456 -1898110.28116 0.00370675180588 0.6919
250 12321178 -165.792427493 -1893198.49296 0.00372019483891 0.6853
251 12368531 -165.484085657 -1888246.06711 0.00373357786628 0.7007
252 12415778 -165.182709491 -1883334.38469 0.00374690396287 0.6928
253 12463504 -164.863924445 -1878186.72439 0.00376010899372 0.6981
254 12510805 -164.561365483 -1873232.49988 0.00377328497194 0.6928
255 12556168 -164.259314087 -1868166.54156 0.00378661971225 0.6968
256 12602776 -163.952041639 -1863207.41334 0.00379995681876 0.6951
257 12650470 -163.640394769 -1858228.6599 0.00381310773774 0.6937
258 12698093 -163.328828161 -1853300.58813 0.0038262555574 0.7028
259 12747275 -163.024176491 -1848361.15608 0.00383931118157 0.6915
260 12795936 -162.729885726 -1843422.28749 0.00385230564148 0.6913
261 12843868 -162.417198115 -1838277.81931 0.00386530876174 0.6937
262 12890093 -162.102542173 -1833246.36697 0.00387837763151 0.6962
263 12937109 -161.796061414 -1828281.48396 0.00389142740548 0.688
264 12985789 -161.48855419 -1823190.93883 0.0039044686761 0.6967
265 13033940 -161.18378953 -1818290.67972 0.00391755298941 0.692
266 13082369 -160.881889092 -1813283.30893 0.00393064002474 0.6863
267 13130448 -160.567253123 -1808292.03465 0.00394373549566 0.6878
268 13178369 -160.256400024 -1803264.87403 0.0039568070273 0.6822
269 13226567 -159.952410324 -1798325.45307 0.00396978781129 0.6836
270 13274467 -159.646073898 -1793302.56072 0.00398276703451 0.6863
271 13322976 -159.345414161 -1788343.4146 0.00399568299425 0.6905
272 13372709 -159.032705826 -1783334.1714 0.00400857266476 0.6899
273 13420318 -158.730728749 -1778484.99159 0.00402121669385 0.6879
274 13468300 -158.42697203 -1773539.04661 0.00403390598953 0.6853
275 13513409 -158.12050287 -1768657.85001 0.00404674678335 0.6846
276 13558718 -157.805178232 -1763417.01227 0.00405967000532 0.6937
277 13606821 -157.494002803 -1758304.32378 0.00407242988214 0.689
278 13654594 -157.190515621 -1753213.15231 0.00408523698652 0.6829
279 13702647 -156.888230184 -1748133.72415 0.00409807929034 0.6901
280 13748498 -156.592070666 -1743326.27226 0.00411084871872 0.6758
281 13797712 -156.291331887 -1738288.05375 0.00412367708023 0.6778
282 13846238 -155.988929238 -1733250.67889 0.0041365648525 0.6808
283 13894529 -155.682402962 -1728147.6683 0.00414958924118 0.6838
284 13942978 -155.376599025 -1723126.76357 0.00416264491936 0.6902
285 13990171 -155.065768854 -1717956.6695 0.00417572562107 0.6883
286 14037785 -154.76719024 -1712882.54496 0.00418889181076 0.6806
287 14085805 -154.463154435 -1707722.09219 0.00420207863731 0.6841
288 14134322 -154.159332862 -1702591.98363 0.00421539421494 0.6831
289 14181159 -153.864218048 -1697443.05235 0.00422867665126 0.683
290 14227244 -153.574964682 -1692439.0153 0.00424194363957 0.687
291 14272671 -153.28770996 -1687409.97679 0.00425525494173 0.6744
292 14315762 -152.991155119 -1682265.43347 0.00426858070934 0.6765
293 14356785 -152.698816893 -1677213.79271 0.00428199814629 0.68
294 14397332 -152.413863676 -1672227.94232 0.00429547891991 0.6788
295 14437948 -152.125703453 -1667132.24404 0.00430903838412 0.6788
296 14479396 -151.83469046 -1662098.86538 0.00432254099761 0.6879
297 14521659 -151.54038906 -1657080.40299 0.00433628893104 0.675
298 14563668 -151.258335022 -1652046.16541 0.0043499592418 0.6754
299 14610859 -150.972251176 -1646961.25656 0.00436355416093 0.6757
300 14653524 -150.685297167 -1642005.53276 0.00437727443728 0.6723
301 14697986 -150.402840528 -1636925.46531 0.004390908777 0.6802
302 14740846 -150.11906783 -1631800.72496 0.00440454345766 0.6665
303 14782839 -149.838900129 -1626825.2798 0.00441814651681 0.6659
304 14823617 -149.561224352 -1621796.96632 0.00443176074578 0.6723
305 14870594 -149.278828305 -1616576.47663 0.00444537978153 0.6818
306 14912923 -148.994686159 -1611579.4599 0.00445899903035 0.6693
307 14955838 -148.724031617 -1606555.51368 0.00447270455093 0.6688
308 14996991 -148.452780376 -1601492.0133 0.00448633210302 0.6679
309 15040059 -148.176198257 -1596377.24093 0.00450009769529 0.6733
310 15081989 -147.903303531 -1591259.57885 0.00451391071835 0.6725
311 15124401 -147.62899554 -1586294.95289 0.00452791893663 0.6699
312 15166953 -147.352750167 -1581059.46159 0.00454178470806 0.6761
313 15208753 -147.081880155 -1576015.45854 0.00455571111554 0.6686
314 15252307 -146.80567917 -1570984.28524 0.00456979555412 0.6694
315 15294282 -146.537766156 -1565976.16844 0.00458379823578 0.6685
316 15332488 -146.269927045 -1560887.69353 0.00459769140732 0.6663
317 15374687 -146.002299684 -1555808.88501 0.00461161924553 0.6678
318 15417864 -145.736941324 -1550796.83872 0.00462568688095 0.6738
319 15461849 -145.471582483 -1545742.56568 0.00463970765679 0.67
320 15504257 -145.213728575 -1540786.66838 0.00465379150662 0.6561
321 15547348 -144.94502685 -1535560.00814 0.00466789400736 0.6623
322 15588929 -144.671075296 -1530449.99713 0.00468197373329 0.6625
323 15633618 -144.406273306 -1525300.18269 0.00469618298689 0.6635
324 15679296 -144.146399639 -1520301.95696 0.00471044985823 0.6662
325 15721722 -143.892663337 -1515119.48022 0.00472467685894 0.6703
326 15764409 -143.642355331 -1510170.467 0.00473869684299 0.6644
327 15807232 -143.393111199 -1505080.61712 0.00475283434985 0.6688
328 15852461 -143.137939544 -1500008.50476 0.00476708757386 0.6695
329 15894839 -142.887758771 -1494890.6037 0.0047814233649 0.6693
330 15935571 -142.637117263 -1489787.142 0.00479568128468 0.6586
331 15974815 -142.392395541 -1484682.68827 0.00480995306217 0.6586
332 16016625 -142.148503251 -1479530.40143 0.00482430276971 0.663
333 16060305 -141.903871595 -1474410.35115 0.00483864500485 0.6544
334 16102431 -141.658079227 -1469236.52669 0.00485307097145 0.6587
335 16146339 -141.423532691 -1464121.83402 0.0048675868336 0.6589
336 16188447 -141.178434328 -1459040.99713 0.00488227128363 0.66
337 16233264 -140.934028854 -1453948.89441 0.00489704145977 0.6574
338 16275300 -140.699124092 -1448785.51119 0.00491182386533 0.6704
339 16318545 -140.460325057 -1443672.63075 0.00492660164361 0.6583
340 16362063 -140.225455593 -1438518.6144 0.00494114186937 0.6577
341 16404016 -139.99082587 -1433329.74352 0.00495575651109 0.6564
342 16447650 -139.752224655 -1428096.17648 0.00497040340845 0.657
343 16489807 -139.526004221 -1423030.12638 0.0049850423547 0.6537
344 16532769 -139.299747081 -1417884.5983 0.00499962295165 0.6527
345 16573367 -139.066287503 -1412627.59742 0.00501421803351 0.6605
346 16613534 -138.835526558 -1407348.27176 0.00502883127727 0.6587
347 16655993 -138.617972409 -1402280.34517 0.00504333893277 0.6551
348 16696464 -138.391966465 -1397056.95029 0.00505778274416 0.6524
349 16737553 -138.16920164 -1391914.83824 0.00507211392065 0.6462
350 16780788 -137.942860977 -1386588.04271 0.00508642334947 0.6558
351 16823786 -137.72118012 -1381473.14493 0.00510074351027 0.6481
352 16866739 -137.50490369 -1376363.77071 0.00511501812639 0.6563
353 16909096 -137.294696272 -1371243.3748 0.00512932385847 0.6477
354 16950181 -137.083613478 -1366034.06365 0.00514357097608 0.6554
355 16991956 -136.860941687 -1360621.17452 0.00515782612066 0.6516
356 17033240 -136.651128272 -1355486.97556 0.00517203021705 0.6521
357 17073422 -136.442824672 -1350266.10645 0.00518613549958 0.6462
358 17116373 -136.231183515 -1345055.0789 0.00520021943052 0.6486
359 17159552 -136.022561563 -1339697.21398 0.00521422153472 0.6575
360 17202411 -135.805842072 -1334366.43388 0.00522825991062 0.6434
361 17246047 -135.597316597 -1329032.57857 0.00524221462589 0.6508
362 17289868 -135.399529577 -1323716.50046 0.00525627263667 0.6383
363 17331268 -135.190891229 -1318346.00571 0.00527021671429 0.6462
364 17373262 -134.984323063 -1312912.43861 0.0052842995582 0.6494
365 17413593 -134.780077676 -1307543.09051 0.00529845806557 0.6442
366 17454676 -134.577847138 -1302057.62402 0.00531248455548 0.6478
367 17494921 -134.389180775 -1296693.90815 0.00532669556392 0.6407
368 17536359 -134.189852632 -1291251.09911 0.00534088993123 0.6375
369 17577104 -133.991242635 -1285778.82987 0.00535494455759 0.6485
370 17618468 -133.799006077 -1280393.32559 0.00536899076587 0.6365
371 17660780 -133.604200276 -1274878.48023 0.00538286436048 0.6369
372 17705360 -133.40483989 -1269435.10054 0.00539681650529 0.6446
373 17749130 -133.210160927 -1263953.61758 0.00541077677128 0.6486
374 17790359 -133.023623217 -1258353.83055 0.00542475583157 0.6354
375 17832579 -132.832724642 -1252757.68832 0.00543868525997 0.6389
376 17877608 -132.65065211 -1247304.27637 0.00545256556477 0.6348
377 17919476 -132.458787998 -1241606.08806 0.00546644260653 0.6307
378 17961463 -132.278750079 -1235898.20975 0.00548021479871 0.644
379 18000013 -132.099131466 -1230310.47949 0.00549406231961 0.6401
380 18040771 -131.912305337 -1224782.31721 0.00550792754496 0.6357
381 18083887 -131.730675513 -1219043.68638 0.00552187884672 0.6314
382 18127036 -131.549861298 -1213434.51134 0.00553573621469 0.6315
383 18170738 -131.36827972 -1207631.19311 0.00554950981088 0.636
384 18212534 -131.197166991 -1201863.66556 0.00556319707076 0.6254
385 18253837 -131.019108571 -1196022.99951 0.00557681646588 0.6377
386 18296696 -130.831550134 -1190289.69045 0.00559043750817 0.6264
387 18337057 -130.654680149 -1184496.67189 0.00560409569614 0.6338
388 18379983 -130.478884866 -1178772.5401 0.00561767050217 0.6254
389 18421363 -130.300274104 -1172811.61956 0.00563108906418 0.6343
390 18464043 -130.12062817 -1167006.28244 0.00564442097579 0.6315
391 18507320 -129.949125641 -1160977.20004 0.00565774491213 0.6288
392 18550154 -129.78455616 -1155212.56409 0.00567087419074 0.6261
393 18591736 -129.620909222 -1149220.34118 0.00568414016803 0.6316
394 18636514 -129.451787988 -1143260.18195 0.00569753401779 0.6303
395 18680107 -129.279358222 -1137255.60242 0.00571086139732 0.6322
396 18722242 -129.106941317 -1131086.70706 0.00572424322629 0.6313
397 18765799 -128.946376595 -1124859.35794 0.00573741975496 0.6279
398 18807994 -128.772481691 -1118834.86653 0.00575059742173 0.6156
399 18849729 -128.608631549 -1112580.87971 0.00576364574701 0.6207
400 18892425 -128.447356274 -1106501.29943 0.00577663491408 0.6223
401 18932030 -128.289014478 -1100179.54974 0.00578958159878 0.63
402 18974961 -128.126981228 -1093845.87732 0.00580249636469 0.6172
403 19017717 -127.971714767 -1087424.95935 0.00581538706011 0.6264
404 19063569 -127.812010795 -1081186.39095 0.00582812591772 0.6194
405 19105401 -127.656756977 -1074775.11709 0.00584066543866 0.6254
406 19146335 -127.495456492 -1068370.88162 0.0058531480539 0.6253
407 19188256 -127.342797468 -1062035.56585 0.005865620278 0.6187
408 19228114 -127.192738203 -1055696.62166 0.00587804846597 0.6112
409 19269582 -127.043648102 -1049072.34387 0.00589027338776 0.6243
410 19311585 -126.891154746 -1042372.74454 0.0059025763276 0.612
411 19351955 -126.738720593 -1035825.82622 0.00591486787664 0.616
412 19394141 -126.59366413 -1029221.55539 0.00592713598769 0.6099
413 19437973 -126.449992223 -1022588.18342 0.00593945513235 0.6214
414 19481685 -126.29858864 -1015769.81803 0.0059517832065 0.6171
415 19524913 -126.142423146 -1009068.53415 0.00596409757126 0.6093
416 19566275 -126.004167735 -1002199.2307 0.00597638285652 0.6065
417 19609491 -125.859968061 -995342.174682 0.00598872800799 0.6187
418 19653164 -125.715105807 -988295.455311 0.00600098047431 0.6084
419 19696962 -125.576268886 -981149.816726 0.00601334494829 0.6131
420 19738823 -125.42711473 -974042.073647 0.00602562395072 0.6116
421 19781592 -125.290712431 -967133.274389 0.00603788040466 0.5916
422 19822987 -125.159418466 -959998.820336 0.00605010256388 0.6098
423 19862431 -125.017958125 -952672.241262 0.0060622612726 0.6165
424 19900788 -124.877613242 -945507.867786 0.00607435740068 0.6009
425 19943747 -124.744664834 -938161.319273 0.00608634467596 0.6052
426 19986379 -124.603953351 -930615.789186 0.0060983974829 0.6182
427 20029089 -124.470872952 -923095.111084 0.00611043670044 0.6183
428 20069531 -124.342357805 -915592.301326 0.00612238269649 0.5981
429 20112270 -124.209045293 -907934.566363 0.00613435670979 0.6087
430 20149027 -124.071454647 -900113.077592 0.00614631349804 0.6094
431 20184427 -123.942904179 -892577.541532 0.00615833814992 0.602
432 20222758 -123.82182384 -884720.330269 0.00617028195527 0.5984
433 20260916 -123.69617824 -876686.317785 0.00618222670637 0.5985
434 20298921 -123.564367114 -868509.569139 0.00619421368614 0.6128
435 20337163 -123.433000732 -860365.02189 0.00620612973091 0.5962
436 20373205 -123.30594942 -851976.255253 0.00621802355155 0.603
437 20408231 -123.174696536 -843695.270944 0.00622988223123 0.5866
438 20445344 -123.055761547 -835054.378048 0.00624165036743 0.5965
439 20479725 -122.928700548 -826434.241304 0.00625348619824 0.5936
440 20513684 -122.797804631 -817660.123491 0.0062652188587 0.6025
441 20550554 -122.671144934 -808865.917107 0.00627682749022 0.5954
442 20585655 -122.550745325 -799868.669252 0.00628842725083 0.5959
443 20619724 -122.434544024 -790832.958139 0.00629991032022 0.5911
444 20653496 -122.316082897 -781650.096162 0.00631127654183 0.5931
445 20690135 -122.196963134 -772813.729429 0.006322505119 0.6133
446 20725420 -122.079037479 -761962.761845 0.00633380458805 0.6054
447 20761952 -121.968995737 -783154.350727 0.0063450110316 0.683
448 20799752 -121.851758808 -766972.594925 0.00635611811607 0.5874
449 20837388 -121.734178703 -757947.69093 0.00636717311552 0.5813
450 20872061 -121.611650389 -748155.907115 0.00637804631333 0.5855
451 20908998 -121.503804078 -737485.118454 0.00638875813452 0.5987
452 20945285 -121.391557011 -755281.445159 0.00639943152386 0.6216
453 20980000 -121.267680078 -743925.444405 0.00641003614159 0.5875
454 21012792 -121.157250537 -732576.901989 0.00642064531972 0.5943
455 21046473 -121.036852755 -719809.22614 0.00643121941187 0.601
456 21081517 -120.929188873 -707960.951635 0.00644159220634 0.6173
457 21117804 -120.826885353 -694319.91146 0.00645185936001 0.6054
458 21154679 -120.712427055 -715812.351158 0.00646199250858 0.6508
459 21190810 -120.603361927 -696428.419943 0.00647196957183 0.6006
460 21224776 -120.498315066 -686886.869199 0.00648207878318 0.6433
461 21263140 -120.395000455 -696208.459082 0.00649222314524 0.6599
462 21296994 -120.279249866 -692699.471618 0.00650229708885 0.604
463 21331563 -120.168001765 -676649.748133 0.0065123724434 0.5842
464 21364492 -120.063073197 -661823.558015 0.00652255163526 0.6108
465 21402241 -119.960591825 -654894.100262 0.00653270404044 0.6104
466 21440317 -119.849633785 -648071.90029 0.0065428690378 0.6303
467 21477348 -119.744615168 -625165.324657 0.00655294378128 0.5716
468 21514661 -119.643292539 -611865.601955 0.00656306320067 0.5858
469 21550880 -119.538721073 -608024.708651 0.00657312768926 0.6253
470 21584169 -119.434084034 -617336.013663 0.00658310296718 0.6174
471 21621787 -119.326085283 -609071.69742 0.00659299377122 0.6006
472 21660477 -119.217825473 -589536.530583 0.00660282071863 0.5704
473 21696808 -119.119843894 -572120.566912 0.00661268051665 0.6142
474 21734088 -119.017523161 -560591.989091 0.00662253134561 0.584
475 21771644 -118.909269097 -549567.848463 0.00663243571823 0.5646
476 21808159 -118.811590386 -539748.722678 0.00664234045261 0.6011
477 21844071 -118.711744535 -533428.519399 0.00665229272163 0.6174
478 21881770 -118.622591567 -533966.656363 0.00666217833285 0.5873
479 21919852 -118.527734069 -525964.345813 0.00667196196468 0.5997
480 21952827 -118.42843813 -538793.192382 0.00668189038484 0.59
481 21989552 -118.335513074 -507041.008107 0.00669190778053 0.5672
482 22024046 -118.245253388 -496697.496094 0.00670188552941 0.611
483 22063220 -118.149368553 -511268.955105 0.00671176691524 0.6201
484 22098827 -118.045813977 -500409.011018 0.00672156104422 0.5895
485 22133792 -117.953182581 -514946.343457 0.00673131855076 0.6049
486 22168561 -117.855320831 -518933.362562 0.00674098210926 0.6311
487 22204760 -117.757191283 -508213.874305 0.00675044463434 0.6066
488 22240353 -117.663193129 -504211.602107 0.00675994509572 0.5436
489 22274849 -117.573809534 -476667.119766 0.00676949762735 0.5915
490 22310490 -117.485270361 -494039.233831 0.00677919328574 0.6783
491 22346152 -117.398000053 -478122.328894 0.00678888049744 0.5797
492 22383839 -117.307644854 -450722.360435 0.00679863252057 0.5591
493 22421724 -117.211166621 -442576.449532 0.00680819606854 0.6566
494 22458089 -117.126124996 -436249.900658 0.00681768802774 0.5643
495 22493359 -117.033387595 -423940.283984 0.00682695242815 0.6506
496 22530169 -116.930001598 -431937.953079 0.00683614135336 0.5053
497 22570559 -116.848768604 -414340.66345 0.00684530388697 0.5994
498 22605508 -116.753549847 -458422.902175 0.00685431099768 0.6469
499 22638785 -116.657157385 -452243.061526 0.00686331016418 0.5603
500 22673657 -116.567312659 -439159.322366 0.00687232523555 0.6465
501 22710523 -116.467207965 -427393.21325 0.00688122771081 0.556
502 22747309 -116.380213763 -425992.56959 0.00689011154303 0.7211
503 22783822 -116.287400533 -432593.864615 0.00689898836529 0.5522
504 22818789 -116.200203423 -447793.332976 0.00690789289352 0.6287
505 22852758 -116.116334727 -431138.374262 0.00691665311457 0.6259
506 22889159 -116.032702956 -476693.9144 0.00692535285623 0.6455
507 22926331 -115.933724343 -500412.147622 0.00693406031681 0.6092
508 22964204 -115.848433528 -491319.70017 0.00694270494439 0.545
509 23002136 -115.766440064 -492718.764208 0.00695128597428 0.6472
510 23040516 -115.67637432 -477424.38333 0.00695984093392 0.4981
511 23076885 -115.581901233 -467630.106188 0.00696826962994 0.6511
512 23114124 -115.491516468 -483990.680984 0.00697675980973 0.5798
513 23147636 -115.401981319 -533175.907694 0.00698518330848 0.6179
514 23184580 -115.31799379 -546120.707559 0.00699358688146 0.6656
515 23223030 -115.225247997 -530102.31602 0.00700201004018 0.5945
516 23260220 -115.138044712 -518108.335343 0.00701022100353 0.5622
517 23296305 -115.05308797 -552989.691105 0.00701832885471 0.6284
518 23335459 -114.962118246 -554953.987744 0.0070264762246 0.5958
519 23370466 -114.879581992 -535997.380305 0.00703452667005 0.622
520 23405308 -114.789974164 -530791.465285 0.00704262717777 0.677
521 23439642 -114.705187019 -573492.55716 0.00705071706305 0.6987
522 23478510 -114.61721738 -538752.124056 0.00705877093767 0.5296
523 23513608 -114.530147188 -537227.010258 0.00706688816807 0.6057
524 23550064 -114.451367461 -575187.847324 0.00707496004497 0.6631
525 23585440 -114.362594925 -589161.449343 0.00708315397045 0.5916
526 23625753 -114.273424094 -559590.313469 0.00709139274008 0.6194
527 23661287 -114.194817747 -557609.535849 0.0070996687673 0.6047
528 23696753 -114.111090648 -547529.803455 0.00710801368645 0.5619
529 23734381 -114.034230987 -551121.469753 0.0071163095141 0.7008
530 23769512 -113.959965162 -548194.568227 0.00712465423182 0.5786
531 23806359 -113.875029567 -541152.847011 0.00713294337153 0.6792
532 23842496 -113.789019502 -552188.917092 0.00714126701363 0.5837
533 23877560 -113.709815163 -534719.85423 0.00714953524204 0.6484
534 23913593 -113.631291119 -851155.886294 0.00715769504125 0.6741
535 23951422 -113.546895655 -854245.581201 0.00716580127159 0.5836
536 23989723 -113.470187819 -850794.060798 0.00717397188207 0.6648
537 24025207 -113.385530725 -869304.945205 0.00718229611818 0.6074
538 24061300 -113.310972655 -859589.775943 0.0071905998872 0.6548
539 24096451 -113.229789869 -864443.832615 0.00719886592391 0.6534
540 24131102 -113.149982473 -871986.36353 0.00720717549466 0.4935
541 24167654 -113.063659965 -869692.1287 0.00721534927725 0.6962
542 24202376 -112.97291929 -904812.302429 0.00722359540394 0.5638
543 24237141 -112.900041928 -938071.545756 0.007231941856 0.6765
544 24272997 -112.814317471 -948499.796945 0.00724018362298 0.6383
545 24307578 -112.732371311 -982249.970242 0.00724842231669 0.6113
546 24341834 -112.649339629 -976386.380336 0.0072567291015 0.6112
547 24377270 -112.564502128 -965888.91904 0.00726499012849 0.6376
548 24411857 -112.49213659 -965661.228567 0.00727335869909 0.6147
549 24447900 -112.418938704 -958271.146775 0.00728179752148 0.5922
550 24479706 -112.348270845 -950598.394464 0.00729027621995 0.6022
551 24516330 -112.269480021 -951083.824022 0.00729875085187 0.6401
552 24555457 -112.192119408 -935139.216631 0.00730721861491 0.5512
553 24587883 -112.122919261 -1014406.95539 0.00731574854046 0.7351
554 24619542 -112.037083978 -998444.433248 0.00732427347247 0.6321
555 24655051 -111.949288549 -976935.879398 0.00733286614766 0.6024
556 24690856 -111.869660545 -965655.611162 0.0073414841293 0.6432
557 24726884 -111.788902191 -989218.600078 0.0073498910336 0.6381



==> mnist_exp/yes_2l.txt <==
0 17508 -537.234621286 -5703804.73433 -0.000113893547479
1 35949 -530.877272095 -5639029.94456 -0.000250946104545
2 54078 -524.405709539 -5573428.84574 -0.000457651370149
3 72343 -517.345116054 -5503445.75555 -0.000793166541217
4 90231 -508.512310962 -5418924.56079 -0.00134323502816
5 108098 -495.337969353 -5297513.54431 -0.00221161984478
6 126179 -473.823735063 -5101035.57087 -0.00350360797839
7 144535 -441.23326686 -4795619.00319 -0.00524088835091
8 162904 -400.655770485 -4398872.34 -0.00729940316713
9 181144 -359.763424867 -3983579.92905 -0.00945154169703
10 199801 -324.542016444 -3617051.42089 -0.0115049159153
11 218192 -296.69528395 -3323822.54266 -0.0133585791344
12 236662 -275.564773511 -3100499.55563 -0.0149818173359
13 254965 -259.64617192 -2932298.2063 -0.0163873817118
14 273320 -247.611479345 -2805448.67984 -0.0176011143893
15 291544 -238.387270481 -2708400.94734 -0.0186509292702
16 309743 -231.19443694 -2632993.15674 -0.0195629951806
17 328318 -225.498453089 -2573324.32878 -0.0203603326464
18 346589 -220.910048944 -2525349.84926 -0.021061282528
19 364891 -217.144687222 -2485998.46381 -0.021681748517
20 383157 -214.029330879 -2453388.28507 -0.0222342884914
21 401664 -211.416422714 -2426033.26488 -0.0227291616159
22 419757 -209.193267991 -2402705.44582 -0.0231753105634
23 437846 -207.270901979 -2382482.00368 -0.0235799079829
24 456104 -205.598920423 -2364892.01687 -0.0239483078191
25 474286 -204.139000367 -2349451.64406 -0.0242856373364
26 493510 -202.866274185 -2335909.92521 -0.0245956314435
27 511748 -201.733680771 -2323754.44551 -0.0248825728608
28 530463 -200.714566178 -2312754.13075 -0.0251485639381
29 548275 -199.802275182 -2302889.53232 -0.025396434458
30 566675 -198.977327159 -2293859.72316 -0.0256281362729
31 584376 -198.208262094 -2285402.47926 -0.0258454438756
32 602283 -197.522681242 -2277780.25676 -0.026049810438
33 619766 -196.881055605 -2270607.64441 -0.0262420886215
34 637052 -196.293316048 -2264004.48347 -0.026423432303
35 654448 -195.741665752 -2257748.15514 -0.0265952153559
36 671718 -195.238713212 -2251948.9786 -0.0267583003208
37 689512 -194.762944455 -2246441.14206 -0.0269135237546
38 707266 -194.326374992 -2241280.36607 -0.0270619660232
39 724583 -193.91050008 -2236314.70832 -0.0272036424382
40 742213 -193.511440025 -2231540.43561 -0.0273393833111
41 759514 -193.139052894 -2227043.00841 -0.0274696400714
42 776652 -192.784119613 -2222695.3662 -0.0275946970381
43 793925 -192.450021839 -2218580.30439 -0.0277152103869
44 811086 -192.128543211 -2214608.60411 -0.0278311959739
45 828314 -191.820256238 -2210722.29039 -0.0279429677897
46 845936 -191.519927654 -2207014.9995 -0.0280511778246
47 863152 -191.230467677 -2203424.76763 -0.0281556796296
48 880387 -190.955275268 -2199950.68704 -0.0282570017025
49 898107 -190.694927581 -2196626.85253 -0.0283554658234
50 916861 -190.432904507 -2193282.10109 -0.0284512337909
51 934348 -190.187640857 -2190089.32866 -0.0285446522385
52 951592 -189.943127199 -2186868.30183 -0.0286355410125
53 968547 -189.702028803 -2183722.6826 -0.0287242032528
54 985936 -189.471133999 -2180675.24258 -0.0288106553666
55 1003131 -189.243944066 -2177690.08994 -0.0288952654147
56 1020929 -189.016124137 -2174650.55682 -0.0289781140097
57 1038348 -188.794011679 -2171682.7331 -0.0290591632923
58 1056194 -188.571074051 -2168732.84667 -0.0291382500806
59 1074971 -188.350127984 -2165764.69665 -0.0292163537642
60 1092907 -188.138381548 -2162938.45076 -0.0292930600863
61 1110091 -187.922191579 -2160079.49321 -0.0293683430777
62 1127455 -187.713978826 -2157267.1439 -0.02944206144
63 1144982 -187.501014213 -2154425.3517 -0.0295146243189
64 1162265 -187.284573246 -2151596.81197 -0.0295863098393
65 1179516 -187.065338716 -2148715.81455 -0.0296569236136
66 1196960 -186.848235857 -2145906.00466 -0.0297264414365
67 1214355 -186.630956906 -2143048.55953 -0.0297947344366
68 1231676 -186.413690585 -2140126.08615 -0.0298623432338
69 1249219 -186.194992958 -2137251.87781 -0.0299290788122
70 1266441 -185.971319418 -2134381.07545 -0.0299950244635
71 1283906 -185.740434536 -2131390.73541 -0.0300602186951
72 1301190 -185.50696689 -2128466.79285 -0.0301243539161
73 1318517 -185.282706939 -2125541.4997 -0.0301878660041
74 1335798 -185.043780821 -2122512.4344 -0.030250255767
75 1353766 -184.809092217 -2119522.19521 -0.0303115864558
76 1371586 -184.574760812 -2116555.89006 -0.0303720083861
77 1390611 -184.335372856 -2113522.37965 -0.0304312636437
78 1408500 -184.090488623 -2110526.49739 -0.0304896337581
79 1425747 -183.845191968 -2107459.32159 -0.0305475066423
80 1443646 -183.594293845 -2104306.47874 -0.0306042652027
81 1460936 -183.335097253 -2101114.60754 -0.0306601489915
82 1478374 -183.072857249 -2097939.87226 -0.0307152831597
83 1496279 -182.808304159 -2094688.03226 -0.0307700347443
84 1514120 -182.540495944 -2091355.30807 -0.0308243041526
85 1531312 -182.259761884 -2088013.39078 -0.0308777694751
86 1548608 -181.982629012 -2084669.87935 -0.0309301346618
87 1565766 -181.703811583 -2081282.17813 -0.0309820954758
88 1583199 -181.417331626 -2077888.13613 -0.0310332610447
89 1600206 -181.128748456 -2074410.49886 -0.0310839507248
90 1617986 -180.833906318 -2070960.49987 -0.0311334283411
91 1634988 -180.54011652 -2067502.5662 -0.0311820092397
92 1652418 -180.247431454 -2064089.74082 -0.03122991038
93 1669506 -179.946033498 -2060518.42339 -0.0312769816242
94 1686883 -179.640678295 -2056905.377 -0.0313237007005
95 1704629 -179.330200958 -2053320.78248 -0.0313695315769
96 1722433 -179.018552269 -2049713.52563 -0.0314145606473
97 1740016 -178.703844059 -2046058.98554 -0.0314588503397
98 1757622 -178.391955654 -2042401.28349 -0.0315016533121
99 1775140 -178.078010104 -2038750.0207 -0.0315435917973
100 1792430 -177.762831646 -2035137.0409 -0.0315846957499
101 1809678 -177.446834652 -2031497.87546 -0.0316249327348
102 1826855 -177.13190673 -2027884.97444 -0.0316640855461
103 1844265 -176.815976061 -2024246.05692 -0.0317021233889
104 1861444 -176.493156766 -2020550.17152 -0.0317388731685
105 1878667 -176.177123564 -2016938.64674 -0.0317748038201
106 1895730 -175.844453667 -2013184.36261 -0.031809586327
107 1913105 -175.522317567 -2009557.32612 -0.0318431971868
108 1930097 -175.192104794 -2005790.36843 -0.0318762388881
109 1947531 -174.857044741 -2002036.83855 -0.0319076212125
110 1964727 -174.532671926 -1998409.05232 -0.0319381120266
111 1982221 -174.202131504 -1994650.50839 -0.0319676278014
112 1999374 -173.869787177 -1990921.95939 -0.0319959101686
113 2016743 -173.531485099 -1987197.71774 -0.0320230564199
114 2034543 -173.196655779 -1983457.30228 -0.0320494209618
115 2051589 -172.848116503 -1979630.00629 -0.0320750326802
116 2069210 -172.504561281 -1975782.89532 -0.0321001322666
117 2086623 -172.158885957 -1971982.16269 -0.0321242271012
118 2104149 -171.802261463 -1968118.89724 -0.0321474830955
119 2121457 -171.433488311 -1964056.13906 -0.0321699901271
120 2138845 -171.062023324 -1960039.82755 -0.0321918722113
121 2156155 -170.683060598 -1955901.32273 -0.0322120446539
122 2173743 -170.304734105 -1951742.95456 -0.0322310640538
123 2191277 -169.939748797 -1947682.36872 -0.0322491374835
124 2208529 -169.550219963 -1943474.59029 -0.0322666137458
125 2226227 -169.15407701 -1939177.0284 -0.0322832234312
126 2243671 -168.756286663 -1934924.85953 -0.0322996694885
127 2261378 -168.354935757 -1930625.33353 -0.0323152151046
128 2278691 -167.939132027 -1926195.60333 -0.0323300179889
129 2296055 -167.522834288 -1921742.03323 -0.0323441505266
130 2313300 -167.085928572 -1917158.82224 -0.0323572765568
131 2330709 -166.649032541 -1912538.89017 -0.0323689406983
132 2348146 -166.200744979 -1907779.08849 -0.0323800337817
133 2365561 -165.74422056 -1903003.98281 -0.0323904162954
134 2383043 -165.281177119 -1898154.96505 -0.0324005512388
135 2400147 -164.806954555 -1893218.25139 -0.0324102311066
136 2417529 -164.328999089 -1888239.91276 -0.032419246804
137 2434834 -163.842534783 -1883216.6127 -0.0324274227929
138 2452186 -163.354880105 -1878130.56061 -0.0324353603075
139 2469529 -162.863466697 -1873035.65037 -0.0324428988876
140 2487235 -162.354319636 -1867797.12427 -0.0324497245259
141 2504277 -161.843709241 -1862461.82606 -0.0324560226068
142 2521259 -161.33421484 -1857175.85543 -0.0324611943149
143 2539012 -160.80964839 -1851780.35993 -0.0324662216464
144 2556344 -160.277742059 -1846333.39351 -0.0324711487668
145 2573577 -159.734092037 -1840810.14805 -0.0324755543215
146 2590659 -159.188234704 -1835145.7873 -0.0324797042816
147 2607915 -158.65071566 -1829614.56342 -0.0324838276808
148 2625420 -158.094524324 -1823950.76307 -0.0324878391109
149 2643558 -157.545084791 -1818363.29865 -0.0324918256652
150 2661659 -156.979093674 -1812526.55076 -0.0324961238204
151 2679327 -156.419220661 -1806824.75142 -0.0325000501613
152 2696445 -155.857762205 -1801048.42234 -0.0325040905259
153 2713534 -155.288212416 -1795253.47254 -0.0325081747295
154 2730685 -154.719453865 -1789482.07271 -0.0325124517244
155 2747712 -154.135654947 -1783557.50967 -0.0325162112152
156 2764772 -153.573432612 -1777798.32336 -0.0325199628216
157 2781971 -153.009224802 -1772064.51682 -0.0325233750604
158 2799579 -152.438700778 -1766169.64655 -0.0325276164545
159 2816957 -151.867612645 -1760348.81518 -0.0325317405451
160 2834449 -151.29645305 -1754506.74169 -0.03253576757
161 2851476 -150.718484028 -1748666.07395 -0.0325392300799
162 2868704 -150.147785327 -1742904.658 -0.032543249561
163 2885960 -149.562808505 -1736920.67565 -0.0325478283395
164 2903601 -148.996640153 -1731147.01777 -0.0325532375234
165 2921987 -148.420569057 -1725279.89343 -0.0325583359942
166 2939805 -147.858938512 -1719540.87628 -0.0325631024381
167 2957409 -147.291132188 -1713772.65348 -0.0325674143534
168 2974851 -146.731539272 -1708084.06152 -0.0325719325625
169 2993636 -146.167439027 -1702312.72581 -0.0325772536383
170 3011922 -145.604080335 -1696553.2553 -0.0325825648935
171 3029354 -145.052101988 -1690939.45753 -0.0325878023153
172 3047054 -144.493122519 -1685244.16949 -0.0325931120741
173 3065307 -143.945861441 -1679680.83902 -0.0325990328092
174 3083239 -143.393124922 -1674125.17144 -0.0326056010517
175 3101746 -142.852165688 -1668620.10931 -0.0326124975342
176 3122131 -142.317756222 -1663260.96341 -0.0326200261404
177 3141011 -141.780505349 -1657792.80729 -0.0326275342703
178 3158920 -141.249760605 -1652375.24384 -0.0326359745851
179 3177284 -140.721871951 -1647019.56254 -0.0326442475797
180 3195566 -140.192505223 -1641621.89777 -0.0326523370701
181 3214462 -139.666421151 -1636299.35598 -0.032660423703
182 3232502 -139.149861833 -1631001.16634 -0.0326690165534
183 3251561 -138.639323876 -1625778.43223 -0.0326772143099
184 3271147 -138.127482778 -1620537.17024 -0.0326859159159
185 3292104 -137.613697309 -1615323.41481 -0.0326947197808
186 3310015 -137.118010949 -1610293.56812 -0.0327033852864
187 3328313 -136.615363305 -1605148.25092 -0.0327119099718
188 3346523 -136.111294315 -1600035.6033 -0.0327203124413
189 3365096 -135.607577403 -1594857.34044 -0.0327282189941
190 3382918 -135.11605958 -1589866.23257 -0.0327367763769
191 3401078 -134.626441175 -1584870.56944 -0.0327452594395
192 3419170 -134.14011343 -1579965.27577 -0.0327536477855
193 3437559 -133.658787762 -1575016.03948 -0.0327623371119
194 3455222 -133.185669732 -1570220.20714 -0.0327715552819
195 3473346 -132.707677062 -1565385.57695 -0.0327809068773
196 3490917 -132.225410295 -1560511.62496 -0.0327903549009
197 3509273 -131.751971281 -1555674.9387 -0.0327996219728
198 3527134 -131.275458427 -1550862.87079 -0.0328088814993
199 3545757 -130.805148558 -1546111.00247 -0.0328174624205
200 3563503 -130.348086568 -1541470.64505 -0.0328262741987
201 3582290 -129.888377595 -1536785.70104 -0.0328352028431
202 3600576 -129.427906069 -1532084.95632 -0.0328443288798
203 3619117 -128.968243984 -1527432.46766 -0.0328540621394
204 3637146 -128.514387216 -1522789.6562 -0.0328637939973
205 3655665 -128.077793197 -1518312.66803 -0.0328740485273
206 3673693 -127.638874293 -1513860.53597 -0.0328844298827
207 3692126 -127.193945384 -1509363.09881 -0.0328943593484
208 3709972 -126.744765228 -1504863.15594 -0.0329049712507
209 3728371 -126.30643527 -1500365.77683 -0.0329154951042
210 3746004 -125.877826861 -1496000.31789 -0.0329255827391
211 3764393 -125.445469107 -1491584.78225 -0.0329356645974
212 3782425 -125.024199607 -1487291.27959 -0.0329463181171
213 3801432 -124.591635542 -1482889.0326 -0.0329576372713
214 3819280 -124.172733373 -1478588.95613 -0.0329687427005
215 3837648 -123.759040276 -1474310.43292 -0.0329803400145
216 3855896 -123.330533099 -1469909.13873 -0.0329919641522
217 3874463 -122.9189465 -1465728.9707 -0.0330037573953
218 3892276 -122.510839275 -1461553.26024 -0.0330159621743
219 3910612 -122.108057886 -1457365.88006 -0.033027773453
220 3928548 -121.709141536 -1453330.99128 -0.0330387241809
221 3946848 -121.306000829 -1449173.73849 -0.0330502257868
222 3964488 -120.902792288 -1445064.46994 -0.0330618769882
223 3982885 -120.499717595 -1441004.01589 -0.0330742118187
224 4000707 -120.109207031 -1436965.83456 -0.0330868255665
225 4018943 -119.721362191 -1433019.09889 -0.0330994565828
226 4036812 -119.331908478 -1429031.45795 -0.0331117314471
227 4055284 -118.94534576 -1425093.30875 -0.0331251778719
228 4072829 -118.562074205 -1421135.49663 -0.0331394202152
229 4092366 -118.189055273 -1417288.95944 -0.0331539781461
230 4111751 -117.814961184 -1413471.9243 -0.0331694184071
231 4130211 -117.444385028 -1409636.15729 -0.0331850546572
232 4148260 -117.06477973 -1405762.13601 -0.0332008983673
233 4167435 -116.701891118 -1401973.74484 -0.0332161806051
234 4185493 -116.342676705 -1398256.60833 -0.0332312078367
235 4205074 -115.976699996 -1394472.12014 -0.0332463168414
236 4224340 -115.608328656 -1390747.71139 -0.0332609095824
237 4242745 -115.256262033 -1387056.46988 -0.0332759162094
238 4261386 -114.90284817 -1383461.73954 -0.033291540359
239 4280091 -114.545826517 -1379812.58068 -0.033307498883
240 4298382 -114.191603085 -1376173.64914 -0.033323061503
241 4316588 -113.855675327 -1372684.06281 -0.0333388037375
242 4334448 -113.518685417 -1369181.63785 -0.033355038154
243 4352576 -113.191121446 -1365745.2462 -0.0333712120686
244 4370480 -112.841545994 -1362129.76459 -0.0333877412587
245 4389618 -112.508626744 -1358693.87911 -0.0334032803806
246 4407878 -112.172048447 -1355169.394 -0.0334190808163
247 4425552 -111.838658583 -1351737.49225 -0.0334343800274
248 4444149 -111.517409716 -1348403.5335 -0.0334493453344
249 4462024 -111.191090826 -1345016.42582 -0.0334643561109
250 4479826 -110.87097859 -1341721.54533 -0.0334797250007
251 4498242 -110.549413963 -1338411.35164 -0.033494900848
252 4516286 -110.224516576 -1335079.88924 -0.033509887749
253 4534649 -109.907291047 -1331846.44986 -0.0335249559672
254 4553636 -109.595352152 -1328654.50974 -0.0335396215081
255 4572213 -109.289512778 -1325440.56289 -0.0335542179845
256 4590482 -108.984696042 -1322267.97019 -0.0335690281751
257 4608542 -108.677789982 -1319075.01771 -0.0335837404979
258 4626726 -108.369329801 -1315912.39585 -0.0335992387063
259 4644681 -108.074525434 -1312851.8576 -0.033615095977
260 4662431 -107.77758656 -1309746.26694 -0.0336305437802
261 4681019 -107.474318662 -1306613.2998 -0.0336465495502
262 4698393 -107.176511611 -1303500.70023 -0.0336623927119
263 4716850 -106.88519846 -1300495.34025 -0.0336795913296
264 4735002 -106.584575027 -1297360.6073 -0.0336964020461
265 4753687 -106.287307779 -1294322.17292 -0.0337138467183
266 4771387 -105.994532902 -1291319.52539 -0.0337308503633
267 4789527 -105.702207694 -1288253.61993 -0.0337472172709
268 4808513 -105.415626902 -1285262.72824 -0.033764161373
269 4827053 -105.132887113 -1282318.64408 -0.0337793389729
270 4844994 -104.843310686 -1279349.71301 -0.0337940678175
271 4864157 -104.568874575 -1276463.47301 -0.0338089928772
272 4882553 -104.281026902 -1273511.71042 -0.0338236464208
273 4900905 -104.001349419 -1270610.11848 -0.033839371878
274 4919508 -103.741441697 -1267871.17126 -0.0338549981369
275 4937731 -103.46730453 -1264955.78392 -0.0338702379193
276 4955397 -103.184745853 -1262026.06473 -0.0338863122228
277 4973993 -102.90475842 -1259136.04315 -0.0339030470935
278 4992683 -102.63879324 -1256340.49591 -0.0339190097049
279 5011735 -102.36142094 -1253450.44308 -0.0339345783675
280 5031687 -102.091124114 -1250648.80075 -0.0339495041997
281 5052447 -101.825657671 -1247842.63795 -0.0339649788791
282 5071820 -101.57494998 -1245148.83003 -0.0339806272528
283 5089858 -101.306997932 -1242366.07508 -0.033996033325
284 5108203 -101.057091374 -1239728.11107 -0.0340118987437
285 5125871 -100.798982762 -1237033.60413 -0.0340286650869
286 5144004 -100.533640695 -1234325.89252 -0.0340453680444
287 5162308 -100.272746813 -1231545.7093 -0.0340614763634
288 5180795 -100.019468271 -1228895.77314 -0.0340766011045
289 5200836 -99.7693590277 -1226239.00493 -0.034091646593
290 5220261 -99.5025125 -1223492.77237 -0.034106629177
291 5238225 -99.2537460454 -1220851.91087 -0.0341228152285
292 5256635 -98.9946759915 -1218123.26357 -0.0341384096565
293 5275111 -98.7418710771 -1215522.62689 -0.0341535245364
294 5295714 -98.5012824826 -1212997.48752 -0.0341689985681
295 5313839 -98.251066308 -1210356.55282 -0.0341850128985
296 5332589 -98.0044918458 -1207775.60163 -0.0342004603893
297 5350372 -97.7536116681 -1205111.74368 -0.0342155755776
298 5370198 -97.5009018338 -1202529.01172 -0.0342309122239
299 5388204 -97.2490641362 -1199888.68035 -0.0342452242514
300 5406571 -97.0030059171 -1197362.38586 -0.034259376016
301 5425310 -96.7554373439 -1194764.66341 -0.0342744039767
302 5444402 -96.515586967 -1192236.99029 -0.0342883985657
303 5462975 -96.2762466897 -1189737.06036 -0.0343029495877
304 5481081 -96.0355821208 -1187258.16311 -0.0343175936846
305 5499753 -95.8029328604 -1184836.78312 -0.0343321760991
306 5518184 -95.5631666239 -1182319.05506 -0.0343462319964
307 5537288 -95.3374018279 -1179914.89974 -0.0343608464707
308 5555613 -95.1093844616 -1177485.5534 -0.034374447877
309 5573935 -94.8675392764 -1174956.76756 -0.0343897408408
310 5591651 -94.6490459597 -1172581.39971 -0.034404585213
311 5610122 -94.4232581938 -1170149.70632 -0.0344201407347
312 5628072 -94.1972262461 -1167752.5944 -0.0344351235826
313 5646767 -93.9695230186 -1165366.4193 -0.0344496532293
314 5664688 -93.7418607966 -1163001.20943 -0.0344644545617
315 5682951 -93.5224825335 -1160677.14992 -0.0344799176834
316 5700921 -93.2951693516 -1158289.26249 -0.0344949167231
317 5719296 -93.0706460091 -1155926.40628 -0.0345095654974
318 5737724 -92.8483809349 -1153531.74868 -0.0345246045257
319 5755510 -92.6269598859 -1151220.8212 -0.0345396845289
320 5774162 -92.3986046008 -1148821.018 -0.0345546918423
321 5792002 -92.1785668324 -1146514.22648 -0.034570613647
322 5810712 -91.9659713969 -1144265.57114 -0.0345863102094
323 5829239 -91.753161015 -1142003.9431 -0.0346013813931
324 5848380 -91.5422743068 -1139788.82592 -0.034616066558
325 5866324 -91.3326356647 -1137544.13946 -0.0346306231083
326 5885980 -91.1165659697 -1135285.65376 -0.0346456946715
327 5906100 -90.8996032981 -1133003.22155 -0.0346611066098
328 5928881 -90.6947214611 -1130834.7225 -0.0346751879074
329 5952257 -90.4864535892 -1128632.4226 -0.0346897992122
330 5978556 -90.2810254111 -1126433.57907 -0.0347039811775
331 6005384 -90.0781703602 -1124249.28145 -0.0347177547245
332 6030097 -89.8700544003 -1122040.13075 -0.0347314392565
333 6052476 -89.6648443454 -1119921.08453 -0.0347453013759
334 6073793 -89.4629531345 -1117763.98667 -0.0347590675034
335 6095927 -89.2622005724 -1115636.29066 -0.0347741435065
336 6117429 -89.0642886302 -1113576.53504 -0.0347882741625
337 6135620 -88.8636996496 -1111494.56326 -0.0348021085122
338 6153970 -88.6627574618 -1109410.1852 -0.0348161178965
339 6172222 -88.4710604458 -1107382.89423 -0.0348294990941
340 6190059 -88.2736206097 -1105343.94767 -0.0348436049714
341 6209049 -88.0830622614 -1103320.66167 -0.0348572827373
342 6226692 -87.8858134327 -1101218.82075 -0.0348706670815
343 6245157 -87.7070586121 -1099314.57499 -0.0348844071928
344 6263442 -87.5088379249 -1097199.54604 -0.0348979466223
345 6282399 -87.3202384047 -1095184.44001 -0.0349127301919
346 6300621 -87.1294922618 -1093150.63244 -0.034927035552
347 6319519 -86.9358770917 -1091146.2342 -0.0349420551508
348 6338175 -86.7472977863 -1089171.50734 -0.034957374125
349 6357040 -86.5607399508 -1087137.42695 -0.0349714389062
350 6375194 -86.3740352808 -1085167.19717 -0.034985356206
351 6393807 -86.1920928611 -1083237.22791 -0.0349980504746
352 6411835 -86.0102896796 -1081306.82096 -0.035011126905
353 6431115 -85.8241784923 -1079384.19292 -0.0350242948771
354 6449585 -85.6338750921 -1077358.58434 -0.0350371382179
355 6467969 -85.4626208031 -1075515.76002 -0.0350502887799
356 6486339 -85.2849918263 -1073578.742 -0.0350640167126
357 6504776 -85.109492473 -1071721.00372 -0.0350779652453
358 6522796 -84.9367653032 -1069860.98549 -0.0350915179098
359 6541323 -84.7555453654 -1067951.05405 -0.0351049600508
360 6559262 -84.5767158981 -1066063.8763 -0.0351184306931
361 6577894 -84.4024788746 -1064208.06085 -0.0351333658563
362 6595919 -84.2208947282 -1062269.42932 -0.0351478412349
363 6613970 -84.0588545996 -1060475.50596 -0.0351628294439
364 6631424 -83.8802974862 -1058559.25752 -0.0351767489644
365 6650495 -83.7016125562 -1056674.28607 -0.0351911275873
366 6668630 -83.5401483075 -1054913.82193 -0.0352045451355
367 6687056 -83.3757049671 -1053166.69062 -0.0352190390891
368 6704938 -83.2112375236 -1051407.02559 -0.0352326528533
369 6723609 -83.0406756833 -1049566.01966 -0.0352463346403
370 6741298 -82.8690704951 -1047737.31773 -0.0352599185155
371 6759466 -82.7088116809 -1045990.64237 -0.0352738921396
372 6777334 -82.5448658812 -1044251.18418 -0.0352872561904
373 6795920 -82.3826083887 -1042530.77167 -0.035300585789
374 6813630 -82.213576184 -1040765.59279 -0.0353135570264
375 6832019 -82.0472566096 -1038991.4379 -0.0353271912348
376 6849644 -81.896078611 -1037347.75381 -0.0353407162291
377 6867866 -81.7371932475 -1035671.17377 -0.0353540014785
378 6885687 -81.5852025506 -1034032.39192 -0.0353665454346
379 6903942 -81.424791046 -1032320.39148 -0.0353807677849
380 6922750 -81.2679191296 -1030607.57724 -0.0353948194083
381 6940806 -81.1092937635 -1028866.50353 -0.0354085753815
382 6958841 -80.9614663354 -1027238.05926 -0.0354218971779
383 6977028 -80.809661323 -1025575.02416 -0.0354360259152
384 6995442 -80.6630350459 -1024019.01602 -0.03544982937
385 7013575 -80.5138079067 -1022425.48579 -0.0354639912955
386 7031672 -80.3586555307 -1020752.97784 -0.035477366779
387 7049568 -80.2015751519 -1019088.81988 -0.0354910672495
388 7067737 -80.0478675188 -1017470.9837 -0.0355047634414
389 7086072 -79.8924390428 -1015802.69302 -0.0355182393768
390 7104942 -79.7495654331 -1014267.68279 -0.0355315991223
391 7122977 -79.6056154793 -1012696.58288 -0.0355442853572
392 7141229 -79.4660307591 -1011192.142 -0.0355575447246
393 7159398 -79.3270374876 -1009666.81212 -0.0355698340695
394 7177637 -79.1813550881 -1008084.40077 -0.0355825968083
395 7196048 -79.0386713172 -1006544.97422 -0.0355937464117
396 7214464 -78.8960555502 -1004989.18217 -0.0356068984603
397 7232245 -78.7584618092 -1003493.89514 -0.0356206544681
398 7251250 -78.6203868429 -1001976.73926 -0.0356335366719
399 7269858 -78.4772318495 -1000438.79349 -0.035647281473
400 7288712 -78.3389336986 -998925.228201 -0.0356618363255
401 7306806 -78.2017730578 -997452.668423 -0.0356761307965
402 7325852 -78.0647221481 -995985.533525 -0.035690525943
403 7343703 -77.9271382707 -994503.32589 -0.0357047607839
404 7362100 -77.7959338972 -993127.961544 -0.0357177937147
405 7380295 -77.6648696527 -991676.482487 -0.0357310032105
406 7398844 -77.5364027786 -990279.360914 -0.0357440485895
407 7416810 -77.3917138263 -988747.291157 -0.0357577240352
408 7435514 -77.2497940516 -987266.823054 -0.0357728943624
409 7453781 -77.1140006441 -985800.027813 -0.0357888468605
410 7471739 -76.9835988476 -984387.57323 -0.0358040405002
411 7489706 -76.8565772599 -983017.807061 -0.0358193535074
412 7507901 -76.7343602695 -981710.696167 -0.0358345815787
413 7525918 -76.6099595924 -980352.539953 -0.0358484912988
414 7544074 -76.477130392 -978953.730517 -0.035861905871
415 7561737 -76.3586748726 -977676.049811 -0.0358759283865
416 7580444 -76.2327871689 -976279.296283 -0.0358890972651
417 7599139 -76.1115476338 -974987.032543 -0.0359025328953
418 7617713 -75.9894526229 -973653.781627 -0.0359165455387
419 7636124 -75.8670541428 -972301.501662 -0.0359306479277
420 7657334 -75.7431388873 -970941.448124 -0.0359443383984
421 7675557 -75.6150690378 -969553.444188 -0.035957619669
422 7694745 -75.4972644698 -968235.825082 -0.0359713063483
423 7713281 -75.3709704963 -966902.875297 -0.0359850804419
424 7731983 -75.2442628644 -965502.294252 -0.0360000975494
425 7750032 -75.1174735332 -964152.713667 -0.0360144510186
426 7768791 -74.997291986 -962855.100039 -0.0360280699353
427 7786917 -74.8734031093 -961454.583696 -0.0360415125217
428 7805827 -74.7531396989 -960165.210626 -0.0360541039505
429 7823668 -74.6375796308 -958897.424536 -0.0360661547534
430 7841685 -74.5278145957 -957729.946445 -0.0360792984045
431 7859847 -74.4135491897 -956460.460402 -0.0360930038055
432 7877965 -74.3044606143 -955262.357266 -0.0361060631551
433 7895757 -74.1916160128 -953991.882389 -0.0361188931043
434 7913948 -74.0682129009 -952676.351457 -0.0361312390449
435 7931997 -73.9476864331 -951382.187737 -0.0361438122723
436 7949642 -73.8243393155 -950075.199095 -0.0361565601856
437 7967797 -73.7139885252 -948874.581549 -0.0361693534974
438 7986260 -73.5991646333 -947579.763428 -0.0361822787155
439 8004520 -73.4935041658 -946398.494909 -0.0361962030831
440 8022686 -73.3844444706 -945165.06798 -0.0362094083189
441 8040882 -73.2737015477 -943944.926352 -0.036222664566
442 8059124 -73.1587773509 -942725.85222 -0.0362366307957
443 8077935 -73.0551791051 -941599.028581 -0.0362498120437
444 8095654 -72.9455924905 -940377.436422 -0.0362624134902
445 8113817 -72.8470988187 -939246.028852 -0.0362744942964
446 8132230 -72.737738015 -938037.258668 -0.0362872724487
447 8149742 -72.6298877646 -936826.358061 -0.036299564826
448 8167428 -72.5226237578 -935657.98056 -0.0363115652296
449 8185394 -72.4191079908 -934515.216925 -0.036324038199
450 8203004 -72.3062021225 -933292.388283 -0.0363368550393
451 8220586 -72.2011275138 -932192.979169 -0.0363497264245
452 8238071 -72.0983718267 -931106.956605 -0.0363633674192
453 8256033 -71.9986995913 -930001.692226 -0.0363765810969
454 8273629 -71.8950238603 -928910.249728 -0.0363903971121
455 8290938 -71.8026069538 -927849.090039 -0.0364040638466
456 8308603 -71.7014352911 -926787.494963 -0.036418393947
457 8326994 -71.5909745367 -925619.724307 -0.0364333896243
458 8345475 -71.4980292101 -924578.752067 -0.0364486840919
459 8363990 -71.411440071 -923577.965154 -0.0364617769715
460 8382275 -71.3079187198 -922468.731922 -0.0364752299169
461 8401023 -71.2009550133 -921311.374744 -0.0364891054107
462 8419098 -71.0978585228 -920197.468006 -0.0365031684523
463 8436744 -70.9975246145 -919088.841175 -0.0365160818445
464 8454751 -70.8987453953 -918016.681061 -0.0365287173646
465 8473133 -70.8100078282 -917029.586632 -0.0365419312932
466 8491822 -70.7174395746 -915995.26729 -0.0365553975353
467 8510222 -70.6185690781 -914897.265001 -0.0365700694388
468 8528720 -70.5259684842 -913900.274611 -0.0365844208859
469 8546816 -70.4288160028 -912799.544036 -0.0365982219489
470 8564729 -70.3359656538 -911748.944181 -0.0366115972164
471 8583859 -70.2397256946 -910676.933238 -0.0366248813675
472 8601519 -70.1419786752 -909613.834797 -0.0366377028643
473 8619434 -70.0509101146 -908574.585996 -0.0366512591988
474 8637040 -69.9489751549 -907505.499881 -0.0366635867123
475 8655673 -69.8616993821 -906504.308794 -0.0366768108224
476 8676180 -69.7688313764 -905525.444232 -0.0366896794841
477 8693955 -69.6883490806 -904563.575209 -0.0367026770554
478 8711945 -69.6020853252 -903532.05234 -0.0367143645637
479 8730093 -69.5133952523 -902533.209607 -0.0367261501514
480 8747869 -69.4283114101 -901620.118287 -0.0367390480549
481 8767806 -69.3329079773 -900601.360905 -0.036751586117
482 8788886 -69.2535318139 -899691.557986 -0.0367642970076
483 8810799 -69.1584207755 -898648.519478 -0.0367772191616
484 8832677 -69.0746460236 -897693.629426 -0.036790807471
485 8854173 -68.9870711625 -896695.517751 -0.0368041179308
486 8875382 -68.9082217557 -895766.007283 -0.0368174668838
487 8897857 -68.8116720773 -894753.18881 -0.0368299870676
488 8915742 -68.7188338631 -893752.341419 -0.0368424840291
489 8933673 -68.6341809304 -892802.069686 -0.0368547093135
490 8951786 -68.5476854589 -891835.901237 -0.036866604483
491 8969758 -68.4646443779 -890911.421256 -0.0368800182349
492 8988234 -68.3883019749 -890067.944324 -0.0368936662049
493 9006344 -68.3052210582 -889146.603823 -0.0369074111857
494 9024640 -68.2169737446 -888207.215684 -0.0369204876452
495 9043278 -68.1323645644 -887293.779891 -0.0369322590865
496 9064278 -68.0551144457 -886456.305096 -0.0369446728732
497 9084408 -67.9705079284 -885491.71254 -0.0369568467127
498 9106073 -67.8958739774 -884642.428245 -0.0369702593105
499 9124213 -67.8099340003 -883664.777723 -0.036982678232
500 9142186 -67.7272298264 -882750.517321 -0.0369958053312
501 9159886 -67.6415157985 -881832.871013 -0.0370082151893
502 9177962 -67.5662060994 -880964.129647 -0.0370198528564
503 9195468 -67.4814914617 -880021.627517 -0.037031482657
504 9213531 -67.4061174454 -879168.946132 -0.0370448853297
505 9230987 -67.3241175095 -878321.424447 -0.0370584453457
506 9249245 -67.2411225702 -877367.046364 -0.0370725612495
507 9267866 -67.1657909013 -876538.983371 -0.0370862810075
508 9286824 -67.0824993994 -875621.77214 -0.0370991103766
509 9305321 -67.0020258555 -874735.268031 -0.0371120444932
510 9323532 -66.9146933541 -873803.693796 -0.0371251925573
511 9342350 -66.8430662425 -873023.741473 -0.0371377398278
512 9360763 -66.766319863 -872195.868671 -0.0371496793703
513 9379237 -66.6922278876 -871387.081069 -0.0371623675741
514 9397078 -66.6186629118 -870542.384808 -0.0371743627701
515 9414683 -66.5464743492 -869699.627302 -0.037187653712
516 9433155 -66.4703279591 -868872.062481 -0.0372008228876
517 9450674 -66.398221043 -868031.188872 -0.0372128795945
518 9468935 -66.322409951 -867167.233036 -0.0372251173588
519 9487868 -66.2436869815 -866306.379786 -0.0372369347641
520 9506968 -66.1730456569 -865487.486505 -0.0372492214939
521 9525138 -66.101559896 -864731.659876 -0.0372609440085
522 9542972 -66.030186788 -863878.452945 -0.0372727586659
523 9561387 -65.9552625361 -863046.067541 -0.0372851231015
524 9580067 -65.8813083098 -862215.042909 -0.0372969151328
525 9598581 -65.8103658301 -861403.362077 -0.0373079468125
526 9616151 -65.74505818 -860626.716175 -0.0373181437702
527 9636592 -65.6715650318 -859838.275535 -0.0373287536175
528 9655056 -65.6020638153 -859048.117369 -0.0373388665176
529 9673569 -65.5315041806 -858246.990513 -0.0373488110748
530 9694561 -65.4636889129 -857498.540628 -0.0373590536198
531 9712744 -65.3910580652 -856686.050674 -0.0373687212056
532 9730999 -65.3225112933 -855947.839573 -0.0373794819468
533 9749004 -65.2473319963 -855108.301879 -0.0373899608941
534 9770436 -65.1826558259 -854401.877942 -0.0374016156017
535 9793663 -65.1172658419 -853645.341231 -0.0374133148313
536 9814100 -65.054654076 -852905.629184 -0.0374254926643
537 9833466 -64.9867960564 -852161.76159 -0.0374374544858
538 9851393 -64.9237682951 -851382.322975 -0.0374486003638
539 9869821 -64.8627763787 -850663.300892 -0.0374588945194
540 9888330 -64.7945334611 -849909.65419 -0.0374695671109
541 9907141 -64.7204020518 -849083.664263 -0.037480241599
542 9925123 -64.649334507 -848275.032184 -0.0374922955587
543 9942788 -64.5867128205 -847556.985813 -0.0375033342515
544 9960191 -64.5199016894 -846832.696727 -0.0375150940408
545 9978324 -64.4580976717 -846139.147073 -0.0375275759638
546 9996454 -64.4009472447 -845444.029929 -0.0375404537058
547 10015412 -64.3343257096 -844672.133621 -0.0375520677724
548 10033507 -64.2716384502 -843968.654649 -0.0375644626414
549 10053145 -64.2176656283 -843324.409957 -0.037577997242
550 10071678 -64.1539795511 -842589.109431 -0.0375908617937
551 10092300 -64.0826170174 -841819.987086 -0.0376031924665
552 10113224 -64.0219199592 -841108.933893 -0.0376156397729
553 10132819 -63.9576240199 -840326.318577 -0.037627594268
554 10151137 -63.8955951836 -839612.448136 -0.0376384090818
555 10169288 -63.8315390509 -838853.490409 -0.0376489396401
556 10187507 -63.7741505096 -838127.901676 -0.0376594100023
557 10205903 -63.7163754004 -837434.698684 -0.0376700963754
558 10223462 -63.6548507944 -836717.837134 -0.0376803467924
559 10240710 -63.5901162648 -835981.240044 -0.037690919869
560 10258834 -63.5275568599 -835254.917832 -0.0377012655327
561 10276383 -63.4700843877 -834609.375465 -0.0377115338373
562 10293757 -63.4098962918 -833924.374424 -0.0377214145444
563 10312842 -63.3508058094 -833242.945474 -0.0377308892147
564 10331357 -63.2896029046 -832548.249769 -0.0377407344929
565 10349818 -63.2428644191 -831971.011526 -0.0377505349746
566 10368540 -63.1883566881 -831320.827062 -0.0377605920546
567 10386176 -63.1252701755 -830633.150219 -0.0377694362551
568 10406259 -63.0545648564 -829851.614046 -0.0377789587145
569 10423666 -62.9952773086 -829192.703187 -0.0377888106206
570 10442797 -62.9364796101 -828521.225978 -0.0377995860332
571 10461243 -62.87582014 -827821.278465 -0.0378099013125
572 10481474 -62.81910087 -827160.067359 -0.0378202962374
573 10499482 -62.7639438168 -826547.921808 -0.0378305012237
574 10518271 -62.7110312689 -825957.488647 -0.0378419460056
575 10535848 -62.6528497481 -825298.399006 -0.0378526787478
576 10553731 -62.6003489092 -824678.239357 -0.0378626417639
577 10572260 -62.5342588635 -823950.666544 -0.0378718276657
578 10591182 -62.4792664331 -823309.481276 -0.0378820872928
579 10609591 -62.4137672368 -822606.85277 -0.0378923284933
580 10628765 -62.3595138862 -821961.369075 -0.0379040937831
581 10646485 -62.3085918861 -821360.179724 -0.0379162717436
582 10664100 -62.2524217488 -820712.967297 -0.0379290114045
583 10682667 -62.1980091502 -820079.383521 -0.0379408607315
584 10701495 -62.1341710377 -819339.503211 -0.0379526836375
585 10719294 -62.0765155511 -818669.510347 -0.037963733424
586 10736762 -62.021150408 -818048.819479 -0.0379740414278
587 10754333 -61.9635158128 -817373.541731 -0.0379842853562
588 10772798 -61.9111461616 -816785.625919 -0.0379942327766
589 10790649 -61.8578187772 -816223.263551 -0.0380043494382
590 10809381 -61.8039177777 -815578.414279 -0.0380158657246
591 10827724 -61.7501674073 -814958.973184 -0.0380266928009
592 10846208 -61.6977678376 -814360.186869 -0.0380379728674
593 10864536 -61.6468596316 -813761.360351 -0.0380490857478
594 10882328 -61.5965025881 -813144.229935 -0.0380589275449
595 10900456 -61.545674681 -812535.430337 -0.0380692422471
596 10918368 -61.4914042147 -811894.634284 -0.0380801788716
597 10937208 -61.4320815721 -811226.15909 -0.0380909377035
598 10956034 -61.3727640698 -810570.125725 -0.0381029661375
599 10974942 -61.3109998712 -809902.973783 -0.0381144975844
600 10993428 -61.2626247415 -809337.20501 -0.0381261186635
601 11011286 -61.2112091968 -808788.335073 -0.0381374362417
602 11029314 -61.1632045528 -808221.679861 -0.0381489494074
603 11047190 -61.11019255 -807584.828754 -0.0381599336774
604 11064987 -61.0570616769 -806984.967327 -0.038170989443
605 11083387 -60.9979107672 -806349.958187 -0.0381816112125
606 11101004 -60.949830157 -805753.811799 -0.0381919190439
607 11119009 -60.8978011488 -805128.07534 -0.0382021306968
608 11136698 -60.8402055511 -804490.4125 -0.0382130045987
609 11154740 -60.7945750995 -803915.368281 -0.0382225894607
610 11172875 -60.7455648967 -803341.348705 -0.0382332855103
611 11190873 -60.6930231565 -802772.143336 -0.0382445433583
612 11209220 -60.6449839119 -802149.345049 -0.038253782045
613 11227715 -60.5932756832 -801561.805881 -0.0382636508304
614 11245480 -60.5499687655 -801030.184998 -0.0382728496104
615 11262685 -60.4916255982 -800373.849009 -0.0382817257299
616 11280621 -60.4409658898 -799801.828547 -0.0382910787232
617 11299043 -60.3911606738 -799196.58216 -0.0383012971294
618 11317104 -60.3431703949 -798669.079112 -0.0383110025838
619 11335724 -60.2931895349 -798075.165802 -0.0383204645272
620 11354421 -60.251693248 -797610.026992 -0.0383299648666
621 11372173 -60.2058750382 -797031.985219 -0.0383401205082
622 11389925 -60.1569431824 -796489.380392 -0.0383503848075
623 11408097 -60.1029071826 -795887.752839 -0.0383606270602
624 11426613 -60.0550857188 -795361.582577 -0.038370330536
625 11445378 -60.0026223976 -794804.552767 -0.0383798231956
626 11464273 -59.9602430603 -794281.543482 -0.0383895112475
627 11482380 -59.9086742934 -793700.02493 -0.0383982563289
628 11500303 -59.8643548734 -793196.239879 -0.0384083696478
629 11518188 -59.8119974014 -792645.12909 -0.0384180628048
630 11535935 -59.7631826364 -792093.771884 -0.0384274709762
631 11553395 -59.7181871423 -791580.037957 -0.0384374405578
632 11571262 -59.6776868335 -791105.454622 -0.0384468439033
633 11588963 -59.6227224473 -790493.532304 -0.0384560326702
634 11606761 -59.5848458391 -790062.073388 -0.0384653565481
635 11624514 -59.5497811509 -789625.006207 -0.0384752997807
636 11642620 -59.5012644602 -789119.867861 -0.0384845683761
637 11660419 -59.4583386327 -788625.619164 -0.0384932760394
638 11677924 -59.4146501532 -788086.399301 -0.0385028864414
639 11695411 -59.3729574034 -787615.003975 -0.0385128234771
640 11713415 -59.3169087335 -787027.661499 -0.0385234133947
641 11731475 -59.2797796723 -786599.202732 -0.0385341768271
642 11749517 -59.2281180965 -786022.431264 -0.0385449777493
643 11767448 -59.1841406281 -785499.235708 -0.0385549660389
644 11785840 -59.1389405279 -784985.438672 -0.0385652704541
645 11803422 -59.0940550487 -784513.505574 -0.0385773736629
646 11820878 -59.046286555 -783986.982162 -0.0385889662774
647 11838590 -59.0017239191 -783486.925001 -0.0386015911412
648 11856196 -58.9551716463 -782953.73077 -0.0386131915402
649 11874153 -58.9095242033 -782435.607947 -0.0386246854695
650 11893652 -58.8708223712 -781959.873989 -0.0386357032854
651 11911596 -58.831397523 -781506.151185 -0.0386483756931
652 11929210 -58.7873487823 -780984.458858 -0.0386586827298
653 11947524 -58.7542392142 -780558.407172 -0.038668937979
654 11965492 -58.7167421264 -780080.912221 -0.0386789629955
655 11984599 -58.6811022824 -779617.954171 -0.0386890555123
656 12003642 -58.6444452477 -779162.225017 -0.0386988898691
657 12022005 -58.6022360734 -778646.816029 -0.0387077440412
658 12040728 -58.5622638147 -778173.317578 -0.0387164981398
659 12059111 -58.516922645 -777649.100135 -0.0387258986138
660 12077415 -58.473989217 -777179.085759 -0.0387355089771
661 12095659 -58.4315585391 -776700.73421 -0.0387449238423
662 12113752 -58.3836273917 -776152.491497 -0.038754688068
663 12131631 -58.3411812951 -775683.955825 -0.0387636979124
664 12150591 -58.30164372 -775213.760462 -0.0387734838945
665 12169499 -58.2607110108 -774718.011806 -0.0387835933223
666 12188363 -58.2197280768 -774170.393298 -0.0387939712815
667 12206839 -58.1869715547 -773764.957058 -0.0388025459981
668 12226503 -58.1477416947 -773321.309878 -0.0388111507011
669 12243024 -58.1054544219 -772845.389111 -0.0388206710657
670 12260136 -58.0722810102 -772462.068418 -0.0388291065949
671 12276731 -58.0403134152 -772051.463041 -0.0388386741732
672 12293095 -58.0026727348 -771603.693836 -0.0388481302716
673 12309530 -57.9638571396 -771189.121575 -0.038858248172
674 12326255 -57.9270606038 -770740.478295 -0.0388660874775
675 12343190 -57.8860241582 -770211.735525 -0.0388744424206
676 12359605 -57.848954565 -769755.663957 -0.0388825006107
677 12376847 -57.8068475046 -769258.025967 -0.0388898617757
678 12393624 -57.7661471985 -768758.993721 -0.0388979599794
679 12410021 -57.7280645254 -768281.914931 -0.038906429906
680 12426507 -57.6921908629 -767817.796164 -0.0389152572206
681 12443314 -57.6453221708 -767319.567126 -0.0389244353888
682 12461193 -57.6089529451 -766870.397862 -0.038934907636
683 12479146 -57.5707998645 -766451.294215 -0.0389441688079
684 12495635 -57.5316155811 -765990.499361 -0.0389532029085
685 12512147 -57.485817688 -765503.379416 -0.0389618889106
686 12529376 -57.4459678604 -764993.909993 -0.0389700834384
687 12546016 -57.4083231939 -764546.277063 -0.0389778580939
688 12563081 -57.366398384 -764087.0314 -0.0389869277252
689 12579558 -57.3382057124 -763753.163065 -0.0389958903468
690 12595958 -57.2981289752 -763304.65931 -0.0390043240809
691 12612464 -57.2589856787 -762832.725165 -0.0390124179938
692 12629705 -57.2189390592 -762372.588276 -0.0390214977503
693 12646256 -57.1776413173 -761897.77485 -0.039031209617
694 12663100 -57.1447394941 -761476.302998 -0.0390397035415
695 12679954 -57.1147914513 -761147.66795 -0.0390488302073
696 12696530 -57.0760149321 -760707.043911 -0.0390581779306
697 12712986 -57.0334778663 -760216.090849 -0.0390670911539
698 12729594 -56.9924746212 -759767.097926 -0.0390752890632
699 12746032 -56.9522740515 -759288.854885 -0.0390832715015
700 12762603 -56.9198483885 -758888.25832 -0.0390918284062
701 12779410 -56.890343782 -758542.666558 -0.0390999411569
702 12796210 -56.8535606212 -758136.914984 -0.0391095922799
703 12813125 -56.8177848084 -757730.189962 -0.0391175744557
704 12830128 -56.7835610716 -757358.056496 -0.0391263027795
705 12847170 -56.7445803684 -756896.318004 -0.0391351865073
706 12863541 -56.7118027779 -756503.895947 -0.0391444009668
707 12879903 -56.6739462942 -756079.658136 -0.0391539764254
708 12896253 -56.6522942974 -755757.751682 -0.0391629306741
709 12912766 -56.6192776972 -755375.948915 -0.0391713102339
710 12929268 -56.5827162295 -754934.040576 -0.0391796524072
711 12945665 -56.5553970427 -754580.193378 -0.0391888878125
712 12962319 -56.5216190459 -754181.794429 -0.0391989468929
713 12978878 -56.4845149663 -753748.335032 -0.0392089126687
714 12995426 -56.4515409621 -753317.284448 -0.0392185388718
715 13012255 -56.4236386025 -752950.625276 -0.0392285233392
716 13029582 -56.3893911006 -752540.69979 -0.0392378525066
717 13045984 -56.3576036993 -752120.436364 -0.0392468310377
718 13062472 -56.3143464818 -751657.613932 -0.0392550775823
719 13078896 -56.2811780434 -751244.856688 -0.0392643979991
720 13095468 -56.2469696822 -750841.519277 -0.0392744626915
721 13112242 -56.2205228187 -750511.800452 -0.0392847769613
722 13129314 -56.189087687 -750148.328224 -0.0392944598452
723 13146634 -56.1561939103 -749725.741753 -0.0393029171311
724 13163096 -56.1188911699 -749291.276288 -0.0393106295344
725 13179629 -56.0813063643 -748881.267098 -0.0393197277114
726 13196505 -56.0535997932 -748529.491205 -0.0393278441792
727 13213303 -56.0211514075 -748107.93018 -0.0393365403791
728 13230631 -55.9930798413 -747739.178197 -0.0393452932878
729 13247187 -55.9570202365 -747319.32341 -0.0393538904417
730 13264516 -55.9293382627 -746954.739799 -0.0393635825069
731 13281719 -55.8984589587 -746577.234061 -0.0393722325297
732 13298311 -55.8631616002 -746182.880561 -0.039380505718
733 13315275 -55.831025971 -745787.190778 -0.0393885831457
734 13331869 -55.7937008532 -745415.106983 -0.0393965816036
735 13348323 -55.7624414937 -745034.21206 -0.0394051778724
736 13364734 -55.7298294009 -744649.91618 -0.0394139776641
737 13381259 -55.7094311004 -744365.720076 -0.0394231155659
738 13398079 -55.674617374 -743960.549762 -0.0394315645857
739 13414520 -55.633687458 -743513.742031 -0.0394392907539
740 13431035 -55.5997306248 -743129.843952 -0.0394477681492
741 13447360 -55.563821874 -742700.627864 -0.0394562158879
742 13463707 -55.5394768845 -742369.44042 -0.0394640125367
743 13480172 -55.5017638584 -741933.882839 -0.0394720224665
744 13496581 -55.4728428794 -741623.76114 -0.0394806646056
745 13512933 -55.4377605784 -741198.388966 -0.0394884440306
746 13529595 -55.4021521679 -740787.92315 -0.039495636667
747 13546247 -55.3718790789 -740409.76595 -0.0395040123091
748 13562698 -55.3408406876 -740054.595855 -0.0395121334542
749 13579378 -55.318509871 -739762.001812 -0.0395202414676
750 13595780 -55.2816145713 -739349.484105 -0.0395293642694
751 13612124 -55.253633598 -739018.373771 -0.0395388614082
752 13628595 -55.2128885723 -738607.894776 -0.0395469316239
753 13644910 -55.1823207146 -738287.219956 -0.0395558476676
754 13661229 -55.1542940313 -737969.232066 -0.0395638331027
755 13677614 -55.1279042927 -737655.235977 -0.039572142677
756 13694017 -55.1002843012 -737352.367536 -0.0395802101939
757 13710365 -55.0713863433 -736994.028747 -0.0395886205681
758 13726824 -55.0466150924 -736708.573349 -0.0395966502372
759 13743171 -55.0094966095 -736315.784095 -0.0396047076068
760 13759705 -54.9732124671 -735895.418357 -0.0396117764963
761 13776090 -54.945824386 -735553.131023 -0.0396194056302
762 13792653 -54.916164759 -735188.683873 -0.0396275912864
763 13809540 -54.8875304015 -734855.17645 -0.0396357368889
764 13825979 -54.8590440371 -734446.140795 -0.0396442815963
765 13842290 -54.8284177212 -734118.389678 -0.0396526028068
766 13858701 -54.8006439887 -733801.169492 -0.0396605311121
767 13875305 -54.7742421245 -733470.232475 -0.0396677343027
768 13892480 -54.7453632073 -733090.167739 -0.0396743186662
769 13909327 -54.7114894159 -732687.498595 -0.0396814904407
770 13925911 -54.6846645447 -732383.824878 -0.0396889788974
771 13942242 -54.6583637407 -732077.29351 -0.0396966650478
772 13958577 -54.6338791565 -731736.469755 -0.0397051241391
773 13974909 -54.5987219092 -731373.978515 -0.0397134669998
774 13991348 -54.5672049074 -731006.255121 -0.0397213604425
775 14009153 -54.5406100142 -730660.72197 -0.0397294249868
776 14025737 -54.5087933855 -730291.702689 -0.0397379610417
777 14043097 -54.4876565281 -730016.168106 -0.0397468248458
778 14059485 -54.457521886 -729661.752224 -0.0397559283705
779 14076434 -54.4283627974 -729316.002363 -0.0397641341776
780 14093131 -54.3966534772 -728964.218663 -0.0397728984275
781 14109570 -54.3639691795 -728540.106054 -0.0397803018243
782 14126122 -54.3411216004 -728281.297596 -0.0397869261607
783 14144190 -54.312316752 -727898.416044 -0.039793941283
784 14161438 -54.2873156843 -727595.579593 -0.0398002893168
785 14177825 -54.2581397416 -727250.272436 -0.0398068692574
786 14194162 -54.2402533162 -727011.402302 -0.0398132969793
787 14210509 -54.2094152054 -726613.588352 -0.0398196205756
788 14227312 -54.1872945231 -726311.088802 -0.0398246001501
789 14243870 -54.1695168605 -726034.138751 -0.0398294038193
790 14260586 -54.1464671092 -725751.074643 -0.0398366716704
791 14277312 -54.1182017129 -725426.082113 -0.0398439620631
792 14294386 -54.0888060347 -725111.608586 -0.0398517094388
793 14310768 -54.0604185679 -724774.783483 -0.0398587140461
794 14327320 -54.0378276082 -724480.739115 -0.039866075095
795 14344099 -54.0089502117 -724158.643051 -0.0398753541114
796 14360675 -53.9838180573 -723873.054009 -0.039882596501
797 14377470 -53.9632982165 -723627.234115 -0.039890630439
798 14393972 -53.9346351693 -723299.205224 -0.0398986749367
799 14410727 -53.9091518392 -722998.026026 -0.0399075205985
800 14427337 -53.8792192296 -722615.43682 -0.0399166191674
801 14444024 -53.8508581322 -722268.212936 -0.0399244901994
802 14460626 -53.8292275342 -721975.019765 -0.0399338523787
803 14477211 -53.8009615001 -721644.161414 -0.0399431494302
804 14493705 -53.7746379468 -721369.211422 -0.0399525928962
805 14511242 -53.7457213364 -721023.452001 -0.0399612504663
806 14529409 -53.7105315708 -720657.433678 -0.0399700254646
807 14545811 -53.6880263533 -720381.943157 -0.0399787097641
808 14562150 -53.66265649 -720076.842719 -0.0399876380149
809 14578643 -53.6374252807 -719803.765498 -0.0399958252318
810 14595012 -53.6102395675 -719499.86726 -0.0400044943887
811 14611783 -53.5815297881 -719209.441025 -0.0400133720468
812 14628787 -53.5614003399 -718961.217473 -0.0400221732041
813 14645299 -53.5404330246 -718731.285553 -0.0400316212164
814 14661655 -53.5139172624 -718432.880479 -0.0400405192132
815 14678481 -53.493680997 -718170.722123 -0.0400489288441
816 14696155 -53.4689827841 -717915.001022 -0.0400579925226
817 14712553 -53.4458440974 -717604.715842 -0.0400661158291
818 14729605 -53.4168242147 -717289.505498 -0.0400740776646
819 14746723 -53.3877972768 -716955.224371 -0.0400820433757
820 14763382 -53.3549200035 -716619.669709 -0.0400896169297
821 14779728 -53.3400403764 -716416.318409 -0.0400979572558
822 14796390 -53.3148589482 -716135.950153 -0.0401064644172
823 14812861 -53.2942869762 -715881.27516 -0.0401140955357
824 14829868 -53.265260576 -715541.442499 -0.0401218085307
825 14846676 -53.2441270566 -715238.017486 -0.0401290809011
826 14863857 -53.2252971621 -714995.942067 -0.0401369546157
827 14880686 -53.1982067189 -714715.397053 -0.0401451361034
828 14900312 -53.1705390786 -714370.237164 -0.0401532934433
829 14919398 -53.1467522206 -714084.512469 -0.0401617037312
830 14936016 -53.1226665626 -713817.241221 -0.0401698646227
831 14952434 -53.097164695 -713511.399582 -0.0401771448882
832 14968894 -53.0683353094 -713178.48812 -0.0401849627012
833 14985739 -53.0390881576 -712861.516002 -0.0401929036274
834 15002163 -53.0211246022 -712617.618278 -0.0402011031984
835 15019129 -53.0003019325 -712393.929291 -0.0402089466553
836 15036397 -52.9792770843 -712115.647419 -0.0402159849974
837 15052713 -52.9575794802 -711826.051174 -0.0402237940125
838 15069108 -52.9325937278 -711513.121264 -0.0402314661633
839 15085431 -52.9121326406 -711259.646523 -0.0402393181255
840 15101914 -52.8980687519 -711027.552588 -0.0402476141698
841 15118273 -52.8673769859 -710684.433525 -0.0402555870114
842 15134709 -52.8407312038 -710356.714582 -0.040263598119
843 15151013 -52.8217871043 -710103.731237 -0.0402715457127
844 15167329 -52.7981170195 -709842.956346 -0.0402798971208
845 15183647 -52.772197644 -709525.127576 -0.0402890882799
846 15199972 -52.7479262363 -709258.701804 -0.0402973819937
847 15216336 -52.7267385116 -708988.678719 -0.0403052985055
848 15232770 -52.7042958193 -708714.106955 -0.0403124473641
849 15249082 -52.6769163248 -708387.272545 -0.0403202295348
850 15265409 -52.6593589526 -708181.017156 -0.0403278146459
851 15281726 -52.6328665698 -707875.670412 -0.0403357444639
852 15298051 -52.6068817247 -707559.281815 -0.040343429095
853 15314574 -52.5807485869 -707262.421 -0.0403515478459
854 15331043 -52.5543642674 -706963.013768 -0.0403591879491
855 15347377 -52.5324142111 -706700.037616 -0.0403671515892
856 15363711 -52.5118265228 -706403.545467 -0.0403758074103
857 15380037 -52.4929103795 -706170.911947 -0.0403847222267
858 15396370 -52.4682598934 -705903.516949 -0.0403930697936
859 15412711 -52.4493335118 -705699.586964 -0.0404003950026
860 15429151 -52.4189913983 -705375.723508 -0.0404076141367
861 15445476 -52.4007120957 -705152.12892 -0.0404145860118
862 15461819 -52.3757671828 -704829.328658 -0.0404220738346
863 15478192 -52.3541250015 -704600.627153 -0.0404295323351
864 15494593 -52.3391199189 -704397.211675 -0.0404378506326
865 15511006 -52.3152134802 -704102.186881 -0.0404456356341
866 15527451 -52.2884965907 -703801.157411 -0.0404530387207
867 15543978 -52.2656536473 -703535.065196 -0.0404618729585
868 15560295 -52.2472859943 -703268.815405 -0.0404699183563
869 15576611 -52.2132540337 -702860.270997 -0.0404765968755
870 15592954 -52.1917569873 -702584.880019 -0.0404838880751
871 15609320 -52.1726418639 -702319.535471 -0.040492117005
872 15625822 -52.1521167818 -702104.343512 -0.0405002606758
873 15642152 -52.1291225992 -701834.445751 -0.0405075644664
874 15658574 -52.1098627208 -701627.3936 -0.0405142529208
875 15675123 -52.0911334445 -701372.800438 -0.0405214610829
876 15691782 -52.0736738393 -701135.261666 -0.0405276673652
877 15708386 -52.0514043575 -700903.500722 -0.040534339485
878 15725562 -52.0372159894 -700718.725599 -0.0405400677026
879 15742911 -52.0110270863 -700414.925356 -0.0405470578623
880 15759880 -51.9897058043 -700162.338181 -0.0405540627944
881 15776393 -51.9623916078 -699869.552975 -0.0405609233947
882 15793152 -51.9402752303 -699623.884379 -0.0405682020763
883 15810362 -51.9216803975 -699369.504849 -0.0405767826397
884 15826931 -51.8994311724 -699110.548796 -0.0405852754454
885 15843367 -51.8816155016 -698878.777793 -0.0405940794733
886 15859739 -51.8558971188 -698538.816174 -0.040603608138
887 15876430 -51.8292267159 -698247.792759 -0.0406132376504
888 15893226 -51.8126780965 -698065.750402 -0.0406213393189
889 15909592 -51.7962630317 -697858.580284 -0.0406278003841
890 15926079 -51.7670315226 -697493.85544 -0.0406348055218
891 15942502 -51.7546176016 -697322.916487 -0.040640977591
892 15959011 -51.7311802313 -697078.973074 -0.0406467290476
893 15975778 -51.7073439337 -696769.299702 -0.040652049863
894 15992685 -51.689023561 -696506.899954 -0.0406583859887
895 16009763 -51.672087837 -696319.87108 -0.0406642135393
896 16026410 -51.6536543705 -696095.765535 -0.0406686542551
897 16042842 -51.6351473272 -695868.735554 -0.0406731710768
898 16059416 -51.6167165509 -695622.428742 -0.0406797591222
899 16075917 -51.5984671313 -695390.959695 -0.0406858127364
900 16092263 -51.5799495269 -695113.73531 -0.0406933941234
901 16108627 -51.5571614826 -694853.033097 -0.0407011238954
902 16125056 -51.5395586119 -694635.565698 -0.040709337527
903 16141752 -51.5183995304 -694377.679814 -0.0407175026908
904 16159192 -51.5028746263 -694194.405713 -0.040724829654
905 16175533 -51.4870601456 -693975.761135 -0.0407319233111
906 16191857 -51.4598412412 -693683.459196 -0.0407391405859
907 16208233 -51.4415186864 -693465.028185 -0.040745592148
908 16224749 -51.4201834716 -693229.472524 -0.0407523354929
909 16241091 -51.4026487166 -693028.22385 -0.0407582997179
910 16257426 -51.3879026214 -692787.280019 -0.040764068555
911 16273898 -51.3619763786 -692511.881078 -0.0407696829902
912 16290383 -51.3446950524 -692332.024517 -0.0407768422947
913 16307213 -51.3187796943 -692079.67755 -0.0407846973135
914 16324047 -51.2994708948 -691870.488295 -0.0407932069446
915 16340583 -51.2794985142 -691639.915002 -0.0408003137874
916 16357460 -51.2631299022 -691461.599328 -0.0408064701493
917 16374415 -51.2377675351 -691198.848503 -0.0408125830322
918 16391379 -51.2230182065 -691020.205376 -0.0408187978661
919 16407945 -51.202751454 -690787.366719 -0.040824873704
920 16424405 -51.1882328307 -690606.299792 -0.0408320972047
921 16440745 -51.1716501804 -690361.672329 -0.0408397392396
922 16457080 -51.1611391181 -690230.285008 -0.0408472879233
923 16473458 -51.1380671258 -689965.271832 -0.0408537196838
924 16490186 -51.1214072948 -689749.876215 -0.0408614609353
925 16507201 -51.103240248 -689512.222942 -0.0408676598856
926 16523997 -51.0852211568 -689280.90108 -0.0408738328946
927 16540317 -51.0674268647 -689088.157969 -0.0408790906843
928 16556650 -51.0477484347 -688852.252101 -0.0408834193225
929 16573063 -51.0331882838 -688672.51596 -0.04088846249
930 16589498 -51.0151684149 -688476.030431 -0.0408935293704
931 16605925 -50.9985711722 -688284.43746 -0.0408999243194
932 16622385 -50.9796972567 -688059.024964 -0.0409070925658
933 16638898 -50.9622099934 -687847.235157 -0.0409151962002
934 16655345 -50.9450929962 -687632.975636 -0.0409235404066
935 16671821 -50.9340645318 -687466.086369 -0.0409322514598
936 16688246 -50.9092775724 -687200.822749 -0.0409407057651
937 16704663 -50.8931606113 -686977.167606 -0.0409486828364
938 16721182 -50.8801223057 -686756.782599 -0.0409565007821
939 16737751 -50.8615966798 -686514.492045 -0.0409634529133
940 16754112 -50.8536373437 -686341.905056 -0.0409697916368
941 16771183 -50.8292851748 -686035.228149 -0.0409756571799
942 16787619 -50.8181690883 -685869.817065 -0.040981700467
943 16804260 -50.7958863141 -685622.882594 -0.0409882989209
944 16820962 -50.7766091352 -685388.05228 -0.0409953183366
945 16837824 -50.7621770827 -685197.312055 -0.0410029893818
946 16854805 -50.7459002578 -685042.051211 -0.0410094786471
947 16872164 -50.7229496725 -684743.54648 -0.0410157554178
948 16891461 -50.701139096 -684465.204543 -0.0410229492956
949 16910820 -50.6799499127 -684253.629385 -0.0410300322282
950 16929045 -50.6650836869 -684088.275188 -0.0410378307495
951 16947110 -50.6442717507 -683852.055445 -0.0410455034443
952 16965033 -50.6309180244 -683690.566626 -0.0410525057563
953 16982452 -50.6091418741 -683418.536238 -0.0410594791906
954 17001871 -50.59156833 -683230.352324 -0.0410667122512
955 17018985 -50.572636831 -682965.682175 -0.0410738321221
956 17035746 -50.5540966656 -682753.32633 -0.041080980965
957 17052644 -50.5367860336 -682535.580324 -0.0410884566151
958 17069141 -50.5131398508 -682281.22526 -0.0410957103657
959 17085608 -50.4959834541 -682081.795834 -0.0411031244965
960 17102135 -50.4821195434 -681904.999658 -0.0411115682417
961 17118566 -50.4734307058 -681738.834481 -0.0411204066616
962 17135228 -50.4502277314 -681468.733862 -0.0411281152642
963 17151596 -50.4311174943 -681259.018618 -0.0411362405797
964 17167965 -50.423271785 -681137.828708 -0.0411440790438
965 17184289 -50.402003115 -680937.716571 -0.0411529157769
966 17200653 -50.3863157644 -680738.861508 -0.041161734755
967 17217026 -50.3697918276 -680538.235756 -0.0411692033254
968 17234032 -50.3497581862 -680303.007962 -0.0411772302842
969 17250529 -50.3271329125 -680039.401123 -0.0411841247082
970 17267971 -50.3115027214 -679804.05671 -0.0411913590786
971 17284359 -50.2900823999 -679579.330625 -0.0411980348548
972 17300746 -50.2745189624 -679375.865827 -0.0412048910933
973 17317192 -50.2597027199 -679166.145212 -0.0412109507536
974 17334150 -50.2493836656 -679045.878421 -0.041217990808
975 17350824 -50.2257680016 -678766.147358 -0.0412259922307
976 17367885 -50.2110511824 -678569.943859 -0.0412337931923
977 17384757 -50.200965453 -678390.207172 -0.041241095307
978 17401916 -50.1794197168 -678154.789392 -0.0412467240892
979 17418468 -50.1683279779 -677993.529376 -0.0412535876915
980 17434917 -50.1557392111 -677821.524891 -0.0412604452158
981 17451386 -50.1423975811 -677601.318419 -0.0412665937771
982 17467873 -50.1280152402 -677436.649951 -0.0412722536106
983 17485140 -50.1038856747 -677136.823479 -0.0412789485066
984 17502765 -50.084898995 -676862.052044 -0.0412855106527
985 17521156 -50.0690544104 -676638.028993 -0.0412917829534
986 17540117 -50.0587539487 -676477.332786 -0.0412977216054
987 17557010 -50.0421621464 -676260.287163 -0.0413033034809
988 17573713 -50.0319415736 -676105.266424 -0.0413094668125
989 17590691 -50.0168085248 -675883.433321 -0.0413171048047
990 17607626 -49.9903082102 -675607.442739 -0.0413253295709
991 17624942 -49.9736214189 -675405.1407 -0.041333026535
992 17642693 -49.9586498787 -675210.657715 -0.0413410444931
993 17659444 -49.9430091245 -674948.94363 -0.041350249279
994 17675952 -49.929418986 -674782.072312 -0.0413608502649
995 17693313 -49.9153255402 -674563.181341 -0.0413692208552
996 17712121 -49.8951779198 -674316.61095 -0.0413764215481
997 17731438 -49.8759792144 -674103.235544 -0.0413842171283
998 17749022 -49.8621601074 -673940.349887 -0.0413930758342
999 17765781 -49.850067822 -673782.507859 -0.0414021572237
1000 17784189 -49.8313504128 -673602.006297 -0.0414095341532
1001 17802010 -49.8155310689 -673406.422449 -0.0414178220284
1002 17818881 -49.7995014926 -673215.379159 -0.0414257737497
1003 17835605 -49.7784472879 -672990.793329 -0.0414336069102
1004 17853241 -49.7642465703 -672796.34111 -0.0414416941123
1005 17872306 -49.7530276783 -672643.28411 -0.0414489250043
1006 17891083 -49.7417806514 -672517.564972 -0.0414559217857
1007 17909400 -49.7304725523 -672370.514938 -0.0414642609914
1008 17926908 -49.7219740166 -672218.409381 -0.041471783893
1009 17946383 -49.7016573109 -672000.901376 -0.041479539555
1010 17964557 -49.6923994135 -671861.128579 -0.0414869140725
1011 17982800 -49.6798504681 -671695.619442 -0.0414947354798
1012 18001081 -49.6585016881 -671438.269968 -0.0415020401936
1013 18017425 -49.644011506 -671253.999409 -0.0415091402144
1014 18034339 -49.6213985156 -670988.701221 -0.0415163220024
1015 18051220 -49.6070434952 -670789.351132 -0.041522507702
1016 18068581 -49.5923148695 -670596.089063 -0.0415287223562
1017 18085908 -49.5795326824 -670390.271315 -0.0415356810224
1018 18102882 -49.5665971819 -670235.321716 -0.041542280148
1019 18120310 -49.5475776316 -670043.355105 -0.0415494261913
1020 18137823 -49.5334650982 -669830.220605 -0.0415562139422
1021 18155767 -49.5236048348 -669674.165829 -0.0415631291987
1022 18172869 -49.5077307677 -669443.139754 -0.0415698433085
1023 18189532 -49.482001257 -669179.992923 -0.0415750096992
1024 18206864 -49.4670302655 -669001.109727 -0.0415802010113
1025 18223921 -49.4554433742 -668903.742546 -0.0415864093391
1026 18241325 -49.451624259 -668818.592475 -0.0415920268603
1027 18258349 -49.4335258348 -668604.178776 -0.0415976161441
1028 18275501 -49.4182465838 -668459.568202 -0.0416036543818
1029 18292601 -49.3967356025 -668222.835553 -0.0416097917372
1030 18309757 -49.3832460337 -668075.667667 -0.0416155399411
1031 18326369 -49.3748463576 -667929.579673 -0.0416215934188
1032 18342830 -49.3589310244 -667779.963487 -0.0416275860487
1033 18360109 -49.3375216072 -667561.386233 -0.0416324612917
1034 18376890 -49.3251384913 -667395.315516 -0.0416376151853
1035 18393509 -49.3024356404 -667144.089421 -0.0416421462141
1036 18411213 -49.2841881869 -666921.958643 -0.0416475677401
1037 18428550 -49.2713623452 -666752.514156 -0.041653477692
1038 18445455 -49.2518169899 -666561.273935 -0.0416601018663
1039 18462890 -49.2418335558 -666428.018776 -0.041667319257
1040 18480711 -49.230688878 -666298.742801 -0.0416741349176
1041 18497697 -49.2168607471 -666124.649496 -0.0416812493407
1042 18514242 -49.1997378878 -665920.714078 -0.0416888270627
1043 18530663 -49.1840190025 -665729.1256 -0.0416969646907
1044 18547183 -49.1661812317 -665515.538901 -0.041705125778
1045 18565224 -49.1555963244 -665410.478026 -0.041711419974
1046 18582712 -49.1448055358 -665271.416548 -0.041717567156
1047 18599125 -49.137192016 -665136.861886 -0.0417249771061
1048 18615810 -49.124310727 -665003.728466 -0.0417321784995
1049 18632586 -49.1072454359 -664808.432278 -0.0417402305922
1050 18649005 -49.0923836707 -664660.287064 -0.0417483565535
1051 18665424 -49.0826142365 -664515.397349 -0.0417547822087
1052 18682263 -49.0617035138 -664301.271495 -0.0417615906326
1053 18699519 -49.0494892943 -664128.256153 -0.0417697856479
1054 18718563 -49.029757637 -663891.038854 -0.0417774247241
1055 18737244 -49.0158115626 -663725.528745 -0.0417850722451
1056 18755999 -48.9995282905 -663572.765625 -0.0417915406141
1057 18773167 -48.9964791202 -663503.245485 -0.04179897196
1058 18791266 -48.9757966579 -663275.798163 -0.0418059549297
1059 18810655 -48.9713268649 -663179.108433 -0.0418129484508
1060 18829643 -48.955787587 -662999.85352 -0.0418196218257
1061 18848198 -48.9377978819 -662808.446974 -0.0418249587413
1062 18864537 -48.922317409 -662657.686486 -0.0418305956306
1063 18880850 -48.9067711953 -662466.294633 -0.0418357216899
1064 18897274 -48.8942581213 -662312.768041 -0.0418412661761
1065 18913595 -48.8842001072 -662151.322697 -0.0418463410962
1066 18929891 -48.8685127264 -661944.31606 -0.0418515447546
1067 18946208 -48.8560582737 -661802.097112 -0.0418565938126
1068 18962505 -48.8442230805 -661591.114767 -0.0418623235233
1069 18978815 -48.8348249658 -661484.807876 -0.0418683391027
1070 18995259 -48.8129607208 -661282.679882 -0.0418755535486
1071 19011567 -48.8056282226 -661168.808591 -0.0418813397026
1072 19027866 -48.7883476895 -660974.20865 -0.0418875125995
1073 19044177 -48.7774529508 -660835.468568 -0.0418939462589
1074 19060475 -48.7631199976 -660679.766119 -0.0418998613081
1075 19076783 -48.7516496712 -660536.764787 -0.0419061412689
1076 19093208 -48.7395501282 -660394.540021 -0.0419115614837
1077 19109511 -48.7304227609 -660269.80647 -0.0419164150859
1078 19125807 -48.7073833739 -660024.847413 -0.0419221268997
1079 19142102 -48.6962347497 -659849.911029 -0.0419281134317
1080 19158395 -48.6872377308 -659703.334786 -0.0419337964412
1081 19174698 -48.6680223648 -659488.509616 -0.0419400739811
1082 19191111 -48.6580756393 -659315.440001 -0.0419448035042
1083 19207379 -48.6421021448 -659162.239029 -0.041949603242
1084 19223670 -48.632373131 -659057.904067 -0.0419551448544
1085 19239956 -48.6263427963 -658952.396383 -0.0419613436234
1086 19256237 -48.6126467985 -658785.617869 -0.0419675914602
1087 19272547 -48.6052790322 -658662.054346 -0.0419737297491
1088 19288956 -48.5919172842 -658485.210569 -0.0419810946886
1089 19305243 -48.5721605903 -658255.615996 -0.0419895036354
1090 19321542 -48.5670478728 -658164.717555 -0.0419981633671
1091 19337833 -48.5542387577 -657969.14003 -0.0420071310584
1092 19354146 -48.5426698852 -657829.601774 -0.0420161519295
1093 19370462 -48.5348075626 -657705.698382 -0.0420235041669
1094 19386890 -48.5189388715 -657512.628212 -0.042029664098
1095 19403194 -48.5118456491 -657398.506139 -0.042036756528
1096 19419493 -48.4907158608 -657198.566637 -0.0420423862784
1097 19435787 -48.473695642 -657049.571252 -0.0420491621431
1098 19452096 -48.4630374597 -656891.03992 -0.0420547926484
1099 19468448 -48.4511923479 -656715.123234 -0.042060304533
1100 19485040 -48.4329539875 -656526.492239 -0.042066182718
1101 19501479 -48.4199748027 -656382.843982 -0.0420732596152
1102 19518181 -48.4103199035 -656238.378186 -0.0420797163606
1103 19534551 -48.3967462096 -656073.389342 -0.0420866819274
1104 19552423 -48.3839732347 -655909.865167 -0.0420938938283
1105 19571592 -48.3709566849 -655744.976614 -0.042100192901
1106 19589486 -48.3578877111 -655561.640057 -0.0421062852577
1107 19606765 -48.3459577619 -655387.308159 -0.0421123668049
1108 19624028 -48.3422522353 -655324.079735 -0.0421182809822
1109 19643846 -48.3244048274 -655132.344441 -0.042123485122
1110 19664182 -48.3073339955 -654932.599508 -0.0421293177345
1111 19684142 -48.2977845361 -654785.419459 -0.0421351376747
1112 19704683 -48.283363415 -654636.417809 -0.0421410471921
1113 19724163 -48.2682423085 -654457.792991 -0.0421468148368
1114 19744839 -48.259166139 -654331.837491 -0.0421542536425
1115 19764638 -48.2460015942 -654208.557609 -0.0421601030891
1116 19784944 -48.2272793041 -654035.86775 -0.0421659182738
1117 19804560 -48.2156320852 -653845.372756 -0.0421715428514
1118 19825110 -48.2091565404 -653714.653746 -0.0421774145609
1119 19845435 -48.1982651856 -653576.672866 -0.0421833850076
1120 19867695 -48.1846033562 -653413.891997 -0.0421892685986
1121 19891152 -48.1740190473 -653249.460109 -0.0421947599286
1122 19915759 -48.1599457552 -653131.1061 -0.0421999055719
1123 19942226 -48.1472145763 -653004.719715 -0.0422050518235
1124 19971540 -48.1313430403 -652840.251704 -0.0422110052092
1125 20000787 -48.1168881378 -652688.225482 -0.0422170409346
1126 20030029 -48.108922349 -652583.890575 -0.0422235104314
1127 20059490 -48.0960618293 -652443.473162 -0.0422298467731
1128 20089295 -48.0784351623 -652250.828739 -0.0422358636312
1129 20112935 -48.0631533053 -652084.810668 -0.0422418366244
1130 20144271 -48.064894299 -652025.013502 -0.0422475105004
1131 20175611 -48.0549293832 -651913.283485 -0.0422536901602
1132 20205167 -48.0413352746 -651761.054469 -0.0422594442328
1133 20234266 -48.0333951448 -651646.019369 -0.0422654342029
1134 20262684 -48.0201350783 -651496.003672 -0.0422713286493
1135 20292428 -48.0018943531 -651269.750121 -0.0422765718282
1136 20322167 -47.9876520016 -651108.324612 -0.042281785718
1137 20352508 -47.9719670819 -650931.241238 -0.0422871394382
1138 20383601 -47.9626484038 -650814.507343 -0.0422946318319
1139 20412159 -47.9509995895 -650656.640892 -0.0423010179171
1140 20441104 -47.9441204437 -650555.723963 -0.0423081228843
1141 20470813 -47.9406534595 -650482.279102 -0.0423144195944
1142 20500513 -47.9271739142 -650329.26232 -0.0423195934296
1143 20528977 -47.9155227789 -650190.048702 -0.0423253149904
1144 20559111 -47.9039415244 -650025.609936 -0.0423314677241
1145 20589704 -47.8918179952 -649854.712718 -0.0423366593815
1146 20618080 -47.8768129349 -649714.270759 -0.0423415870732
1147 20646815 -47.8720438444 -649649.223022 -0.0423455322519
1148 20676361 -47.8513501729 -649442.411454 -0.0423496630269
1149 20705710 -47.8419941537 -649338.09248 -0.042353640597
1150 20735026 -47.8304621949 -649209.78001 -0.042357923358
1151 20765772 -47.81988857 -649068.181028 -0.042363298287
1152 20796912 -47.8103959747 -648916.84849 -0.042369714464
1153 20826442 -47.8001503121 -648777.120485 -0.0423755283957
1154 20855695 -47.7866008492 -648602.560382 -0.0423814308139
1155 20886869 -47.7787797251 -648473.162897 -0.0423868188519
1156 20917750 -47.7630039815 -648272.977443 -0.0423917318399
1157 20947937 -47.7527054291 -648144.268929 -0.0423977003865
1158 20978665 -47.7350570195 -647949.999891 -0.0424036795681
1159 21005072 -47.7110717068 -647724.638814 -0.0424105753875
1160 21031935 -47.6960111119 -647538.722083 -0.0424167619404
1161 21056545 -47.6824212326 -647371.73015 -0.0424221903225
1162 21078419 -47.6739628446 -647285.649391 -0.0424285817307
1163 21097877 -47.6612308256 -647130.488562 -0.0424334488172
1164 21117642 -47.660414693 -647053.468331 -0.0424381416266
1165 21139262 -47.6537596043 -646981.857081 -0.0424421547089
1166 21160174 -47.638971586 -646831.358019 -0.0424472462481
1167 21183417 -47.6326991155 -646730.678046 -0.0424534984135
1168 21208238 -47.6203453172 -646623.44958 -0.0424592534275
1169 21232762 -47.6138372418 -646511.235225 -0.0424637017636
1170 21256767 -47.6028853105 -646392.006903 -0.0424684827834
1171 21280939 -47.5907690156 -646249.527204 -0.0424733956493
1172 21305763 -47.5837865343 -646152.920923 -0.0424786463166
1173 21329997 -47.5717920909 -645996.259659 -0.0424835632574
1174 21354305 -47.5659607257 -645940.211476 -0.0424881577241
1175 21378812 -47.5543526303 -645814.60818 -0.0424932013435
1176 21403310 -47.5415474091 -645668.267899 -0.0424998682558
1177 21427039 -47.5324250706 -645558.430266 -0.042506357195
1178 21451001 -47.5251683345 -645455.227337 -0.0425119672766
1179 21475617 -47.5034647664 -645253.127434 -0.042516480131
1180 21500376 -47.4909865598 -645084.806512 -0.0425217939891
1181 21524904 -47.4862202971 -644987.756987 -0.0425278847953
1182 21549432 -47.4721728404 -644821.213516 -0.0425338453742
1183 21574198 -47.4526983782 -644591.184429 -0.0425397218662
1184 21600952 -47.4384541094 -644414.573195 -0.0425464885538
1185 21628988 -47.422144445 -644268.631846 -0.0425517503061
1186 21658476 -47.4107861508 -644126.284618 -0.0425574064597
1187 21688044 -47.4047412396 -644058.735283 -0.0425627630343
1188 21716699 -47.3972055382 -643935.548821 -0.0425687562787
1189 21746589 -47.3859984884 -643824.732421 -0.0425738221305
1190 21776893 -47.3672706705 -643644.140766 -0.0425794451601
1191 21806655 -47.3569754782 -643503.795043 -0.0425846774762
1192 21837077 -47.3456294619 -643353.021399 -0.0425907615169
1193 21871664 -47.3339357337 -643232.665251 -0.0425965736663
1194 21911519 -47.3201278656 -643062.281674 -0.0426012781534
1195 21956155 -47.3123617479 -642967.060868 -0.0426058065318
1196 22000468 -47.3061069646 -642858.372256 -0.0426111533521
1197 22043842 -47.2942879183 -642736.6347 -0.0426171008276
1198 22087488 -47.2747311551 -642523.369847 -0.0426239508616
1199 22134865 -47.2671978082 -642429.657144 -0.0426300365332
1200 22179894 -47.2604981172 -642289.714216 -0.042634336228
1201 22223832 -47.2475160277 -642108.344195 -0.0426390604738
1202 22270091 -47.2354054779 -641987.446051 -0.0426453988238
1203 22315488 -47.2250382574 -641825.332839 -0.0426523481342
1204 22359397 -47.2190984742 -641692.838779 -0.042658424861
1205 22402015 -47.2121257246 -641587.637205 -0.0426646354977
1206 22448083 -47.197205553 -641375.756461 -0.0426695924498
1207 22494484 -47.1920290969 -641274.895252 -0.0426754740186
1208 22540437 -47.1807168772 -641146.628515 -0.0426811436496
1209 22584867 -47.1709217157 -641016.206935 -0.0426867202183
1210 22630166 -47.1589369308 -640871.391335 -0.0426928807786
1211 22675810 -47.1484990796 -640725.259961 -0.0426986520171
1212 22721078 -47.1355994229 -640584.616375 -0.042704819468
1213 22767019 -47.1301401299 -640499.796515 -0.0427096885513
1214 22812740 -47.1172845248 -640347.28654 -0.0427151843901
1215 22859027 -47.1052098972 -640201.742247 -0.0427205747858
1216 22905572 -47.0922342514 -640038.416747 -0.0427257138275
1217 22950672 -47.0846887575 -639927.323726 -0.0427309595556
1218 22997382 -47.080593158 -639871.162672 -0.0427368934559
1219 23043711 -47.078705276 -639820.276653 -0.0427421402608
1220 23089126 -47.0718617038 -639692.655878 -0.0427480192862
1221 23135528 -47.0635923661 -639518.886605 -0.0427550574168
1222 23180574 -47.0452886608 -639339.01287 -0.0427616663102
1223 23226487 -47.0367467775 -639235.339599 -0.0427694432462
1224 23272388 -47.0206939264 -639060.976758 -0.0427770079138
1225 23318694 -47.0182033088 -639008.935281 -0.0427828811182
1226 23365574 -47.0110663245 -638908.928961 -0.0427872838137
1227 23411153 -47.0044802219 -638831.297694 -0.0427926680699
1228 23457359 -46.9980268441 -638767.368106 -0.0427987255792
1229 23503421 -46.9944746132 -638710.316095 -0.0428046180634
1230 23548014 -46.9824816211 -638559.030645 -0.042809999594
1231 23593539 -46.9661307444 -638372.178839 -0.0428140149445
1232 23638927 -46.9534328399 -638213.435543 -0.0428195427328
1233 23684464 -46.9383453104 -638037.814875 -0.0428249296261
1234 23731321 -46.9298536977 -637941.253293 -0.0428307223714
1235 23776596 -46.9191754619 -637839.023472 -0.042836595055
1236 23821604 -46.9089438359 -637751.770817 -0.0428413358521
1237 23867584 -46.9013088749 -637644.992482 -0.0428462186707
1238 23913449 -46.8972013661 -637542.588996 -0.0428505853707
1239 23957698 -46.8904010366 -637416.241922 -0.0428546025472
1240 24004988 -46.8765650341 -637253.326519 -0.0428601035599
1241 24052494 -46.8712744302 -637172.650765 -0.042865958685
1242 24099488 -46.8633676874 -637097.586403 -0.0428712249114
1243 24144502 -46.8568123349 -637013.634391 -0.0428764131954
1244 24191810 -46.8491258541 -636906.369536 -0.0428816760655
1245 24238801 -46.8400026107 -636759.761399 -0.042886021678
1246 24285387 -46.8322360779 -636648.271179 -0.0428917029845
1247 24329881 -46.8170076971 -636509.370933 -0.0428958929567
1248 24377337 -46.800199331 -636336.522579 -0.0429007656948
1249 24422006 -46.7915305307 -636229.519506 -0.0429061797619
1250 24468454 -46.7802349834 -636087.310084 -0.0429114600522
1251 24514137 -46.7740284582 -636007.313053 -0.0429172793253
1252 24559788 -46.7685494158 -635932.247105 -0.0429219013002
1253 24607084 -46.7593646666 -635796.679714 -0.0429260847265
1254 24654134 -46.7469404807 -635641.835435 -0.0429307906437
1255 24700995 -46.7379303888 -635532.276021 -0.0429359108767
1256 24745554 -46.7315493661 -635427.962113 -0.0429409974424
1257 24790593 -46.7238818699 -635323.160361 -0.0429460958392
1258 24836516 -46.708777801 -635156.962199 -0.042952099109
1259 24883872 -46.7041181089 -635059.654295 -0.0429578968633
1260 24929456 -46.699109109 -635002.256254 -0.0429641120083
1261 24976627 -46.6974890876 -634996.28462 -0.042970020899
1262 25022200 -46.686370109 -634859.430478 -0.0429759591746
1263 25066804 -46.6717277621 -634690.17463 -0.0429827502724
1264 25111079 -46.6632801166 -634562.371835 -0.0429883809246
1265 25154864 -46.6484822367 -634380.074494 -0.0429942673783
1266 25200421 -46.6339767652 -634215.437788 -0.0429991564356
1267 25245726 -46.620463452 -634077.486629 -0.0430032421014
1268 25288595 -46.6163261142 -634002.615586 -0.0430075914077
1269 25331263 -46.6220489164 -634000.838105 -0.0430125005635
1270 25374945 -46.6163203812 -633909.737163 -0.0430163348591
1271 25417884 -46.6131511177 -633833.290105 -0.0430194078774
1272 25460179 -46.593038589 -633603.071005 -0.0430233259433
1273 25503526 -46.5799382071 -633455.178447 -0.0430274792704
1274 25549382 -46.5744789362 -633377.109848 -0.0430318490591
1275 25592732 -46.5692639141 -633264.282276 -0.0430370853385
1276 25638299 -46.5537575272 -633058.196893 -0.0430427349653
1277 25684375 -46.54551554 -632947.795379 -0.0430480667821
1278 25730264 -46.5373994358 -632836.216829 -0.0430541185541
1279 25775605 -46.5311626354 -632752.05999 -0.043059129507
1280 25819717 -46.5180287692 -632575.661029 -0.0430650481538
1281 25864682 -46.5127645918 -632506.371815 -0.0430702838496
1282 25907624 -46.496368181 -632338.88037 -0.043075258001
1283 25952949 -46.5002385703 -632306.177184 -0.0430806947979
1284 25998586 -46.4894775047 -632183.123924 -0.0430871841559
1285 26043622 -46.4796368282 -632089.797355 -0.0430940786999
1286 26088897 -46.4743771024 -632010.345755 -0.0430998794476
1287 26134200 -46.4675943903 -631933.945203 -0.0431050305517
1288 26180413 -46.4532497974 -631765.184227 -0.0431105772261
1289 26228459 -46.4505611164 -631712.331259 -0.0431163942844
1290 26274037 -46.4416951481 -631586.866109 -0.0431227764675
1291 26319503 -46.431548899 -631450.573506 -0.0431290146501
1292 26366037 -46.4231101083 -631334.717293 -0.0431351570006
1293 26409809 -46.41391865 -631236.238034 -0.0431412569551
1294 26452539 -46.4110918746 -631184.869706 -0.0431476397508
1295 26495504 -46.4018670889 -631045.09653 -0.0431537190924
1296 26538706 -46.3898271602 -630904.712268 -0.0431589303837
1297 26581141 -46.381001266 -630804.848768 -0.0431635653853
1298 26625154 -46.375798602 -630728.637388 -0.0431687717035
1299 26671361 -46.366789637 -630617.568725 -0.0431741478747
1300 26716046 -46.3579461815 -630517.598373 -0.0431804827556
1301 26762929 -46.3460903551 -630359.737053 -0.0431879151192
1302 26809177 -46.3389436399 -630262.585187 -0.0431936782199
1303 26853760 -46.3292012015 -630172.532262 -0.0432007154127
1304 26900000 -46.3174615807 -629998.883807 -0.0432076198166
1305 26943780 -46.3058415338 -629854.411864 -0.0432144480317
1306 26987598 -46.2997944758 -629755.699215 -0.0432202138333
1307 27033736 -46.2891164826 -629659.472003 -0.0432262695275
1308 27079301 -46.2825772412 -629563.759547 -0.0432310838285
1309 27124992 -46.2693068636 -629428.756889 -0.0432365656392
1310 27171635 -46.2599432658 -629333.387455 -0.0432435959446
1311 27218312 -46.2458717791 -629194.129632 -0.0432501735036
1312 27263328 -46.2353024149 -629064.039265 -0.0432572077256
1313 27308902 -46.2277199733 -628936.640662 -0.0432631280059
1314 27354304 -46.2200860394 -628832.367148 -0.0432683260362
1315 27400176 -46.2118131319 -628733.142237 -0.0432741967897
1316 27445562 -46.2014336895 -628647.990914 -0.0432792930344
1317 27491132 -46.1846452155 -628503.240853 -0.0432843555348
1318 27537212 -46.1745964657 -628368.423721 -0.0432899405073
1319 27579437 -46.1633797576 -628242.77353 -0.043295842348
1320 27626071 -46.1546349953 -628176.918026 -0.0432998463842
1321 27674225 -46.1494441927 -628079.196711 -0.0433043602855
1322 27720162 -46.1415561434 -627978.94598 -0.0433095593723
1323 27767468 -46.1421300052 -627929.865649 -0.0433153684762
1324 27813038 -46.1324220083 -627820.845343 -0.0433208591126
1325 27858616 -46.1217591281 -627709.755781 -0.0433270170267
1326 27903539 -46.109964528 -627603.047272 -0.0433325071245
1327 27948969 -46.0977413687 -627472.088178 -0.0433385281493
1328 27995395 -46.0919019308 -627375.484581 -0.043345674612
1329 28041710 -46.0818724917 -627233.404493 -0.0433526221516
1330 28088170 -46.0743119751 -627134.45724 -0.0433595630383
1331 28133804 -46.0658585733 -627049.506663 -0.0433653877788
1332 28179927 -46.0602583272 -626967.831327 -0.0433711584706
1333 28227266 -46.0446010796 -626791.343429 -0.0433766003098
1334 28273479 -46.0347091731 -626639.41066 -0.0433815933375
1335 28318842 -46.0285324196 -626548.281022 -0.0433870208188
1336 28365036 -46.021093281 -626473.14646 -0.043393849368
1337 28410118 -46.0212413483 -626428.277957 -0.043400524182
1338 28453974 -46.0144342604 -626352.582586 -0.0434065235433
1339 28496716 -46.0047166734 -626263.747885 -0.0434132164587
1340 28544138 -46.0024828978 -626213.004198 -0.0434192228921
1341 28589797 -45.9942990809 -626093.267861 -0.0434244576335
1342 28636755 -45.9811729025 -625945.073435 -0.0434308294028
1343 28682150 -45.9705327978 -625812.484912 -0.0434359963382
1344 28728364 -45.9594171686 -625682.167898 -0.0434423004971
1345 28774268 -45.9538701013 -625595.679536 -0.0434491887168
1346 28819711 -45.9473542418 -625508.849082 -0.0434554369682
1347 28864830 -45.9358834815 -625369.387932 -0.0434613642523
1348 28910729 -45.9327020448 -625318.562597 -0.0434676280182
1349 28956074 -45.9228219723 -625231.783641 -0.0434728532769
1350 28999431 -45.9165230273 -625108.192403 -0.0434785812551
1351 29045616 -45.9027621418 -624955.653607 -0.0434848863365
1352 29090992 -45.8903743607 -624838.437086 -0.0434918107298
1353 29136061 -45.8844563228 -624756.368121 -0.0434989125273
1354 29179582 -45.8769166764 -624690.759555 -0.0435067224097
1355 29225372 -45.8633444464 -624599.942646 -0.0435146328907
1356 29270057 -45.8586799435 -624538.875966 -0.0435216643185
1357 29316860 -45.8515142314 -624429.053944 -0.043527547412
1358 29364522 -45.8418903473 -624336.748406 -0.0435339310944
1359 29411886 -45.8367609642 -624259.932735 -0.0435387051958
1360 29457452 -45.8269195835 -624177.218803 -0.0435441485288
1361 29502448 -45.8270445581 -624160.079076 -0.0435498464961
1362 29546860 -45.8190914887 -624058.61563 -0.0435540877119
1363 29593508 -45.812494871 -623964.532457 -0.0435587483424
1364 29639984 -45.7995509493 -623827.302598 -0.0435643949077
1365 29686203 -45.7881454902 -623687.316523 -0.043570209681
1366 29732762 -45.7837156587 -623622.890523 -0.0435760510848
1367 29779297 -45.7702690303 -623450.563804 -0.0435818336436
1368 29823997 -45.7594991527 -623331.023678 -0.0435887378391
1369 29870437 -45.7493313973 -623201.640096 -0.0435953176652
1370 29913839 -45.7393588953 -623084.713177 -0.0436017572872
1371 29957680 -45.7371910557 -623029.876361 -0.0436083259173
1372 30003462 -45.728524081 -622942.309799 -0.0436143498936
1373 30049908 -45.7183823376 -622842.040987 -0.0436205188964
1374 30095848 -45.7114056 -622748.881936 -0.0436271226438
1375 30138876 -45.7032346228 -622624.362975 -0.0436336904635
1376 30181980 -45.7007772564 -622588.739036 -0.043639607647
1377 30225241 -45.6959358303 -622524.075548 -0.0436459915484
1378 30268838 -45.6928166007 -622443.788706 -0.0436526375902
1379 30314168 -45.675764932 -622275.433262 -0.0436592957504
1380 30356105 -45.6678486373 -622142.480543 -0.0436653377108
1381 30398846 -45.6624188939 -622078.589296 -0.0436709348523
1382 30444158 -45.6489115715 -621957.93358 -0.0436766260408
1383 30490315 -45.6420746376 -621903.95906 -0.0436823686214
1384 30534193 -45.6350633007 -621785.70851 -0.0436880095767
1385 30581012 -45.6270731698 -621699.192537 -0.0436939753831
1386 30627906 -45.6125666084 -621550.92661 -0.0437008195541
1387 30674322 -45.613881773 -621517.150075 -0.0437064121916
1388 30721341 -45.6054344462 -621457.145721 -0.0437118725675
1389 30766921 -45.596681828 -621355.984863 -0.0437179919546
1390 30812819 -45.5870896387 -621232.646792 -0.0437235940701
1391 30856201 -45.5796848404 -621138.589334 -0.0437300339725
1392 30901910 -45.5762706471 -621077.663314 -0.0437364548817
1393 30947502 -45.5633573567 -620921.874084 -0.043742382419
1394 30993766 -45.5580160011 -620830.327361 -0.0437492169395
1395 31040994 -45.5509570558 -620738.164669 -0.043755941934
1396 31088583 -45.545863858 -620670.577783 -0.043762630605
1397 31133968 -45.5404019538 -620586.913187 -0.0437698711217
1398 31181033 -45.5271113956 -620436.222804 -0.0437773138873
1399 31224528 -45.5226356298 -620361.515009 -0.0437852256676
1400 31269748 -45.5105672546 -620205.038777 -0.0437917124148
1401 31316190 -45.4994388196 -620049.385116 -0.0437976260715
1402 31362969 -45.495899131 -619965.135983 -0.0438035957185
1403 31410392 -45.4816367892 -619830.685025 -0.0438093722912
1404 31459105 -45.4753698511 -619757.543193 -0.0438146226641
1405 31502905 -45.4757372775 -619704.936078 -0.0438194847605
1406 31546465 -45.4659194617 -619563.979644 -0.0438250410671
1407 31592928 -45.4623275244 -619521.320015 -0.0438313192034
1408 31637778 -45.4619692798 -619499.294579 -0.0438356481192
1409 31679825 -45.4545136232 -619406.177311 -0.0438406503971
1410 31725257 -45.4470731333 -619289.899987 -0.0438454555046
1411 31772205 -45.4382603281 -619155.118589 -0.0438507234931
1412 31819152 -45.4365278064 -619112.927484 -0.0438565691174
1413 31865110 -45.4327972922 -619077.070781 -0.0438613007166
1414 31907571 -45.419574186 -618939.066957 -0.0438663493954
1415 31953492 -45.4111024501 -618840.760651 -0.0438722233774
1416 31998300 -45.4093143692 -618777.56226 -0.0438772127727
1417 32044172 -45.4046575203 -618688.522789 -0.0438826496471
1418 32090269 -45.395764442 -618593.839535 -0.0438873080865
1419 32136102 -45.38962526 -618512.045627 -0.04389167763
1420 32182750 -45.3832032132 -618431.351563 -0.043897310622
1421 32228967 -45.3734122022 -618318.826597 -0.043901393687
1422 32274376 -45.3604820863 -618207.107181 -0.0439062008981
1423 32318683 -45.3501879831 -618085.820456 -0.0439108798926
1424 32363520 -45.3434430811 -618009.466341 -0.0439163704931
1425 32409906 -45.3369530645 -617976.692852 -0.043921264847
1426 32457710 -45.3335377169 -617910.631481 -0.0439274264551
1427 32505740 -45.3329780386 -617879.515659 -0.0439333889061
1428 32551111 -45.3187688132 -617735.158454 -0.0439389405022
1429 32597213 -45.3054562871 -617590.215491 -0.0439438878606
1430 32641690 -45.2970055623 -617497.903212 -0.0439487786948
1431 32687532 -45.291649603 -617414.9606 -0.043953608711
1432 32732614 -45.2849869161 -617349.998679 -0.0439591284587
1433 32779433 -45.2790546835 -617277.314188 -0.0439647206065
1434 32826226 -45.2732653766 -617182.740086 -0.0439710549387
1435 32872365 -45.2700715918 -617117.167634 -0.0439779280652
1436 32915543 -45.2631350613 -617028.278276 -0.0439830658899
1437 32960444 -45.2534039669 -616936.291389 -0.0439880245325
1438 33005518 -45.2454486277 -616839.231463 -0.0439927050472
1439 33051657 -45.2371404604 -616742.313969 -0.0439976836946
1440 33096631 -45.2282560253 -616658.901841 -0.0440012552983
1441 33142498 -45.2196715707 -616567.265278 -0.044004678459
1442 33192030 -45.2133790124 -616486.511542 -0.0440085614457
1443 33237512 -45.2052340365 -616395.706212 -0.0440128671785
1444 33283757 -45.198330029 -616309.391692 -0.0440181028532
1445 33330916 -45.1837774203 -616175.353148 -0.0440230550641
1446 33376818 -45.1790206403 -616092.247909 -0.044027001613
1447 33422665 -45.1716809012 -616030.975522 -0.0440319737361
1448 33468119 -45.1639890406 -615942.981985 -0.0440370840329
1449 33514530 -45.1540694199 -615835.936063 -0.0440425915861
1450 33560669 -45.1498071178 -615807.755356 -0.0440478016588
1451 33607001 -45.1444116843 -615743.835835 -0.0440530287147
1452 33654598 -45.1375804941 -615667.426318 -0.0440583357905
1453 33702746 -45.127069095 -615519.437645 -0.0440634007303
1454 33748562 -45.1219491943 -615424.054732 -0.0440679257093
1455 33793896 -45.1183263799 -615374.002472 -0.0440731675921
1456 33838607 -45.1173737053 -615341.680179 -0.0440789046807
1457 33883365 -45.1130788757 -615298.226118 -0.0440845235163
1458 33930668 -45.0997784275 -615121.7742 -0.0440900878017
1459 33976280 -45.0894859545 -615020.816706 -0.0440953877957
1460 34021845 -45.0857411525 -614954.920731 -0.0441007165149
1461 34068236 -45.0807922398 -614896.49807 -0.0441075366443
1462 34115624 -45.0706967297 -614788.01111 -0.0441140637932
1463 34160529 -45.0669726634 -614724.947917 -0.0441198069059
1464 34204165 -45.0605626774 -614625.040687 -0.0441248601326
1465 34249128 -45.0510825037 -614499.890705 -0.0441313505544
1466 34295710 -45.0511139287 -614466.875161 -0.0441382683544
1467 34341326 -45.0402230742 -614331.979437 -0.0441446793368
1468 34388535 -45.0339628228 -614247.112591 -0.044151117199
1469 34433292 -45.0295263191 -614209.780901 -0.0441567442378
1470 34478638 -45.0235233283 -614134.951492 -0.0441627316135
1471 34521907 -45.0161938235 -614057.180614 -0.0441682020397
1472 34565800 -45.0118258276 -614010.022424 -0.0441737974567
1473 34608684 -45.002112743 -613895.697703 -0.0441789096765
1474 34654800 -44.995505575 -613823.2564 -0.0441833721113
1475 34700579 -44.9917373568 -613774.722195 -0.0441884981311
1476 34742944 -44.9879692704 -613707.175671 -0.0441936588862
1477 34787636 -44.9803283479 -613641.995133 -0.0441983098851
1478 34833954 -44.9688037998 -613503.534988 -0.0442041400841
1479 34879282 -44.9697228356 -613471.370548 -0.044210057302
1480 34925462 -44.9663415988 -613400.099032 -0.0442147865091
1481 34971970 -44.9597454946 -613319.188955 -0.0442189614539
1482 35016277 -44.9505682988 -613229.733162 -0.0442239504864
1483 35059489 -44.9413274748 -613134.29345 -0.0442287100338
1484 35106387 -44.9348274051 -613041.340692 -0.0442338104942
1485 35151993 -44.9285321715 -612960.277006 -0.044240103189
1486 35198023 -44.9213414232 -612883.429593 -0.0442466726511
1487 35243889 -44.9140936865 -612813.341122 -0.0442510977951
1488 35289377 -44.9102368517 -612777.886483 -0.044256951469
1489 35332402 -44.910246108 -612715.652788 -0.04426191626
1490 35377417 -44.8973872393 -612555.635421 -0.0442664862994
1491 35423589 -44.8955423683 -612523.163253 -0.044272101855
1492 35469384 -44.8824179464 -612363.354441 -0.0442764818318
1493 35515801 -44.8727562252 -612245.303682 -0.044280250555
1494 35563421 -44.8713288033 -612179.720603 -0.0442845719471
1495 35607301 -44.8672776332 -612085.544891 -0.0442883014106
1496 35653690 -44.8578259172 -612006.010869 -0.0442929161127
1497 35698470 -44.8520141232 -611931.937174 -0.0442975129776
1498 35744602 -44.8460762829 -611852.567595 -0.044302776244
1499 35787238 -44.8362283013 -611759.35065 -0.0443078561305
1500 35831193 -44.8285171586 -611673.141857 -0.0443124840398
1501 35873796 -44.8232786788 -611598.752756 -0.0443179098125
1502 35918774 -44.8114496176 -611458.798052 -0.0443241539844
1503 35964313 -44.8029048983 -611408.07187 -0.0443297702067
1504 36010580 -44.8007813677 -611382.548927 -0.0443348821474
1505 36057374 -44.7940038783 -611273.607875 -0.0443399444969
1506 36105037 -44.7843181634 -611157.907376 -0.0443442300483
1507 36151594 -44.7759655349 -611085.035598 -0.0443502615891
1508 36196903 -44.765776726 -610937.556825 -0.0443564238026
1509 36241734 -44.7575215397 -610866.428225 -0.0443620063816
1510 36285559 -44.7516301773 -610776.651908 -0.0443662706076
1511 36327341 -44.7469437028 -610693.781843 -0.0443707672159
1512 36367464 -44.7481999145 -610677.739831 -0.0443746777003
1513 36408994 -44.7461106767 -610637.592742 -0.044379225339
1514 36451017 -44.7325289546 -610475.076646 -0.0443837092812
1515 36492164 -44.7196547341 -610312.601953 -0.044387278474
1516 36532528 -44.7150134584 -610269.206134 -0.0443910207354
1517 36571251 -44.7069830502 -610198.037441 -0.0443941609564
1518 36608033 -44.6956791358 -610050.201078 -0.0443979058768
1519 36648835 -44.6959768527 -610034.991294 -0.0444024618333
1520 36687932 -44.6811241091 -609874.969775 -0.0444072226485
1521 36729450 -44.6711714513 -609772.987318 -0.0444128439964
1522 36767648 -44.6628250723 -609681.061599 -0.0444181294474
1523 36808563 -44.6591268229 -609596.692858 -0.0444241859955
1524 36853732 -44.6591684782 -609619.681841 -0.0444302276857
1525 36894661 -44.6542622394 -609569.174149 -0.0444364095766
1526 36933055 -44.6543026012 -609519.65344 -0.0444414428099
1527 36974118 -44.6439578651 -609420.771731 -0.0444474119403
1528 37013502 -44.6400937148 -609367.002443 -0.0444523153564
1529 37053554 -44.635745144 -609289.789687 -0.0444570102695
1530 37094631 -44.6367503066 -609256.648515 -0.0444622318032
1531 37138656 -44.6249263979 -609115.685396 -0.0444676432921
1532 37180540 -44.6155856984 -609006.923836 -0.0444724235951
1533 37224138 -44.6056919974 -608931.607533 -0.0444776561759
1534 37266719 -44.5973403231 -608791.355008 -0.0444824258871
1535 37307702 -44.5876136358 -608705.182246 -0.0444862914084
1536 37347998 -44.5803769091 -608588.078391 -0.0444908291276
1537 37388065 -44.5721533587 -608488.362832 -0.044495682343
1538 37430645 -44.5696728525 -608458.14357 -0.0445009092615
1539 37471409 -44.5610715287 -608350.673269 -0.0445055025508
1540 37510681 -44.556319425 -608308.674919 -0.0445111690115
1541 37552030 -44.555132634 -608308.769385 -0.0445166045836
1542 37593656 -44.5550975429 -608293.120341 -0.0445220565416
1543 37633097 -44.5482707005 -608236.396188 -0.044527573378
1544 37671245 -44.5467660222 -608179.801697 -0.044532948628
1545 37709849 -44.5389270181 -608068.952542 -0.0445378464417
1546 37750075 -44.5304400914 -607943.413946 -0.0445430298871
1547 37790884 -44.5170030805 -607795.55311 -0.0445472712739
1548 37829954 -44.5126432596 -607758.983937 -0.0445516095886
1549 37870036 -44.5080142829 -607712.820035 -0.0445557228292
1550 37909716 -44.4995378474 -607623.852626 -0.0445603631963
1551 37950420 -44.4884639754 -607502.033298 -0.0445648118552
1552 37992526 -44.4791388462 -607348.073716 -0.044569368303
1553 38031762 -44.4716902577 -607264.456721 -0.0445756692493
1554 38069213 -44.4668466281 -607206.521826 -0.0445806810919
1555 38109500 -44.4664722246 -607161.770798 -0.0445859460145
1556 38150886 -44.4617326957 -607091.731969 -0.044592573904
1557 38189109 -44.4514137448 -606985.622115 -0.0445986684679
1558 38227675 -44.4483533334 -606959.752511 -0.0446043928261
1559 38267928 -44.4423065354 -606873.14276 -0.0446086485
1560 38309526 -44.4356622239 -606788.579468 -0.0446132620216
1561 38350418 -44.4343454512 -606718.855248 -0.0446166174658
1562 38392004 -44.428818555 -606652.467164 -0.0446205556845
1563 38431861 -44.4280359533 -606640.097594 -0.0446257153766
1564 38471420 -44.4200296584 -606569.270897 -0.0446311977016
1565 38511329 -44.4112311696 -606487.009412 -0.044636453236
1566 38552069 -44.4093244542 -606401.593492 -0.0446414214497
1567 38592448 -44.4038349298 -606323.694886 -0.0446466788083
1568 38636917 -44.403818975 -606279.599644 -0.0446521157092
1569 38678987 -44.3960382213 -606186.989806 -0.0446566257874
1570 38719529 -44.3912963071 -606128.096333 -0.0446622623672
1571 38759501 -44.3818726437 -606007.978246 -0.0446681503633
1572 38800577 -44.3710989531 -605855.192573 -0.0446745731501
1573 38840301 -44.3602299313 -605727.498127 -0.0446801584261
1574 38879575 -44.3593281689 -605670.832343 -0.0446861206829
1575 38917546 -44.3552548285 -605618.40867 -0.0446917387828
1576 38956606 -44.3479615002 -605547.848138 -0.0446970100386
1577 38996555 -44.341096828 -605461.016781 -0.0447020385598
1578 39038207 -44.3366008154 -605408.832315 -0.0447065671781
1579 39078905 -44.3299236067 -605333.194256 -0.0447118445774
1580 39118604 -44.3256698541 -605273.312279 -0.0447171507926
1581 39158117 -44.3221902131 -605229.989249 -0.0447215492795
1582 39197574 -44.3182122793 -605181.121129 -0.0447265947256
1583 39226969 -44.3109803554 -605097.303905 -0.0447318239556
1584 39261387 -44.3046742206 -605006.851995 -0.044736340437
1585 39301408 -44.3027031441 -604969.352614 -0.0447401926767
1586 39341895 -44.2914860175 -604805.342513 -0.0447444405584
1587 39380407 -44.2807186984 -604686.320509 -0.0447482871327
1588 39422138 -44.274794745 -604615.343262 -0.0447531316674
1589 39464680 -44.2617316716 -604492.506238 -0.0447582717278
1590 39505372 -44.2627113973 -604474.812362 -0.0447640882397
1591 39547334 -44.257700011 -604376.577093 -0.0447696268308
1592 39588856 -44.2621507525 -604361.421813 -0.0447745071043
1593 39629721 -44.2464096389 -604167.403028 -0.0447809038163
1594 39670717 -44.2383741421 -604068.542151 -0.0447864237584
1595 39708092 -44.2393244224 -604075.059698 -0.0447919922551
1596 39750428 -44.229530874 -603966.850603 -0.0447965264047
1597 39787802 -44.2213546374 -603879.030651 -0.0448007468864
1598 39829876 -44.2182634259 -603852.022225 -0.0448050919341
1599 39873965 -44.2124071048 -603753.89339 -0.0448101345321
1600 39915463 -44.207836255 -603688.531668 -0.0448152313388
1601 39955854 -44.1972405113 -603586.413162 -0.0448211094889
1602 39997520 -44.183055318 -603414.551173 -0.0448271955611
1603 40039112 -44.1764827039 -603303.747988 -0.0448330049084
1604 40079362 -44.1782309351 -603329.083472 -0.0448385410461
1605 40116848 -44.1713561495 -603258.724882 -0.0448439527616
1606 40157838 -44.1645595512 -603206.458414 -0.04484820644
1607 40197464 -44.1543381261 -603092.363282 -0.0448533340677
1608 40236585 -44.1470127514 -603015.170511 -0.0448585671395
1609 40279830 -44.1439073681 -602951.993536 -0.0448633566374
1610 40322901 -44.1382936571 -602881.44132 -0.0448692072021
1611 40363391 -44.1429864944 -602917.998942 -0.0448741957746
1612 40402982 -44.1331301375 -602843.399065 -0.0448788439969
1613 40445159 -44.1303833093 -602811.651798 -0.0448828595638
1614 40484914 -44.1260162896 -602719.832676 -0.04488668095
1615 40523072 -44.11850678 -602611.285635 -0.0448914199184
1616 40565247 -44.1144707743 -602532.844228 -0.0448961251908
1617 40604276 -44.1108168599 -602457.368179 -0.0449011113099
1618 40644069 -44.1103456471 -602433.299673 -0.0449060417012
1619 40684733 -44.105385119 -602356.500902 -0.0449102734057
1620 40725521 -44.09475197 -602273.70771 -0.0449145489432
1621 40766626 -44.0883405149 -602157.160034 -0.0449192074945
1622 40807293 -44.0806710732 -602047.539521 -0.0449233136766
1623 40848148 -44.0784567445 -602003.404743 -0.0449282608598
1624 40889434 -44.0697628974 -601948.13646 -0.0449336380232
1625 40930246 -44.0647226375 -601893.327433 -0.0449390644068
1626 40970355 -44.0591552389 -601819.538745 -0.044944879287
1627 41009488 -44.0549677679 -601736.855828 -0.0449506446568
1628 41042670 -44.0454047903 -601611.011253 -0.0449556860291
1629 41084246 -44.0394117201 -601520.867251 -0.044960562687
1630 41124083 -44.0364428956 -601483.834787 -0.0449647104352
1631 41163448 -44.018392612 -601295.916453 -0.0449689924807
1632 41200325 -44.0123610132 -601227.090121 -0.0449748780781
1633 41241795 -44.009261194 -601172.756295 -0.0449811721886
1634 41281533 -44.0093529303 -601136.079298 -0.0449865458434
1635 41322208 -44.0034493813 -601039.047595 -0.0449912859274
1636 41361883 -44.0026519309 -601026.321028 -0.0449962671812
1637 41403190 -43.9911236719 -600957.437697 -0.0450026871522
1638 41442946 -43.9793030637 -600820.376513 -0.0450088123632
1639 41483053 -43.9752995253 -600785.410609 -0.0450147897132
1640 41527885 -43.9684025032 -600704.194205 -0.0450204880078
1641 41568958 -43.9661233275 -600668.611985 -0.0450246191954
1642 41611488 -43.9474564616 -600484.05948 -0.0450290119689
1643 41655209 -43.9450914609 -600405.788077 -0.0450340730667
1644 41695832 -43.9381152698 -600315.24694 -0.0450385922495
1645 41737299 -43.9389549526 -600317.09201 -0.0450439683818
1646 41775468 -43.9441277413 -600345.32253 -0.0450487967144
1647 41815853 -43.9425535739 -600322.127615 -0.0450535903188
1648 41856655 -43.9366476537 -600242.430701 -0.0450584497471
1649 41897535 -43.9319261503 -600198.937527 -0.0450636889245
1650 41937831 -43.9312715238 -600169.321201 -0.0450681270813
1651 41977909 -43.9318426656 -600155.156695 -0.0450716295669
1652 42018597 -43.9226164078 -600076.733571 -0.0450752727293
1653 42056984 -43.9119163627 -599959.724767 -0.0450795038684
1654 42096971 -43.9072424153 -599912.419859 -0.0450826759843
1655 42131911 -43.896056103 -599796.480339 -0.0450868769893
1656 42168360 -43.8949165892 -599769.170527 -0.0450908625675
1657 42203680 -43.8861937853 -599715.228998 -0.0450955882469
1658 42237824 -43.8789061731 -599659.141741 -0.0450989367488
1659 42271044 -43.8745354507 -599591.09669 -0.0451027969237
1660 42302897 -43.8719942631 -599496.861952 -0.0451069373553
1661 42337897 -43.8731450266 -599452.356137 -0.0451112428034
1662 42372959 -43.8705429198 -599445.560867 -0.045115394926
1663 42408451 -43.8616347275 -599334.383384 -0.0451205035738
1664 42442480 -43.8586170409 -599268.336509 -0.0451252765769
1665 42478121 -43.8524997567 -599179.705423 -0.0451301149884
1666 42515435 -43.8492431326 -599116.69858 -0.0451343466578
1667 42552160 -43.8370536052 -598979.368053 -0.0451386942298
1668 42588045 -43.8265366963 -598869.032026 -0.0451431700829
1669 42621385 -43.8221330816 -598794.191737 -0.045148237978
1670 42655998 -43.8072080126 -598639.937178 -0.0451532538755
1671 42691832 -43.8052209701 -598597.639436 -0.0451578110475
1672 42728095 -43.800503821 -598513.27773 -0.0451629034491
1673 42764713 -43.7993568718 -598511.05727 -0.0451664696405
1674 42800119 -43.7972678281 -598451.256125 -0.0451706054806
1675 42836723 -43.7903079132 -598385.464415 -0.0451745455626
1676 42865776 -43.7827343836 -598293.460672 -0.0451786289363
1677 42900277 -43.7727663483 -598181.875225 -0.0451825568147
1678 42934496 -43.7684754889 -598115.150317 -0.045187541095
1679 42968088 -43.7582647604 -598040.998222 -0.045193498779
1680 43002785 -43.7566282461 -598047.994265 -0.0451994299602
1681 43035775 -43.7503447285 -597953.739095 -0.0452038089022
1682 43072734 -43.7492140823 -597908.915903 -0.0452090593843
1683 43108779 -43.7466150342 -597845.971184 -0.0452131342414
1684 43143980 -43.7398929024 -597782.539523 -0.0452170470419
1685 43177697 -43.7344155118 -597696.733794 -0.0452207103812
1686 43212494 -43.726751097 -597651.717016 -0.0452239193652
1687 43248128 -43.7252082448 -597633.335446 -0.0452279031274
1688 43283358 -43.7182821131 -597561.265945 -0.0452311403816
1689 43319880 -43.7164997517 -597487.219564 -0.0452352080455
1690 43354604 -43.7103539172 -597400.472231 -0.0452398840038
1691 43388167 -43.709943951 -597360.661394 -0.045244522672
1692 43423482 -43.7064694048 -597278.053048 -0.0452494690365
1693 43459742 -43.706734547 -597277.287239 -0.0452553300872
1694 43496620 -43.701259862 -597207.568075 -0.0452603535701
1695 43532155 -43.6938441136 -597153.283591 -0.045265286209
1696 43567683 -43.68539311 -597053.724084 -0.0452677774841
1697 43602196 -43.6766982139 -596970.491579 -0.0452709031341
1698 43637884 -43.6741003098 -596930.680003 -0.0452743890908
1699 43674089 -43.6736677424 -596919.164435 -0.0452784112025
1700 43709816 -43.6745886137 -596885.618228 -0.0452832229647
1701 43746525 -43.6658184381 -596852.551829 -0.0452878832881
1702 43782560 -43.6513423313 -596710.176354 -0.04529172363
1703 43817978 -43.6489984594 -596660.946575 -0.0452956336774
1704 43854231 -43.6412635776 -596576.633818 -0.0452988408288
1705 43890118 -43.6359116655 -596484.672944 -0.0453016950922
1706 43923327 -43.6398096954 -596534.652681 -0.0453046631549
1707 43960967 -43.636821666 -596501.636569 -0.0453082597093
1708 43998100 -43.6327171283 -596453.385831 -0.0453121119958
1709 44034556 -43.6293238353 -596371.145915 -0.0453168480664
1710 44069122 -43.6233292069 -596289.409808 -0.0453207057732
1711 44102272 -43.6182484544 -596243.282676 -0.0453241906322
1712 44139579 -43.6104430395 -596149.336772 -0.04532798855
1713 44175699 -43.6078106949 -596120.95512 -0.0453317679868
1714 44206934 -43.5986264043 -596012.397656 -0.0453360988156
1715 44239848 -43.5897327616 -595916.29665 -0.0453408776139
1716 44277240 -43.5880944702 -595874.48014 -0.0453454197424
1717 44312623 -43.5782418847 -595793.160015 -0.0453503160236
1718 44348022 -43.5751596937 -595714.712418 -0.045355691196
1719 44383736 -43.5759959833 -595680.397031 -0.0453604947759
1720 44418377 -43.5708931127 -595618.009815 -0.0453641390828
1721 44452416 -43.563952055 -595524.291412 -0.0453682118376
1722 44487993 -43.5545904689 -595417.155764 -0.0453723813624
1723 44523513 -43.5517226554 -595386.166107 -0.045376928062
1724 44561301 -43.5419952375 -595282.791335 -0.045380762634
1725 44595260 -43.535270524 -595241.600504 -0.045385505895
1726 44628568 -43.5275547626 -595161.326612 -0.0453907431571
1727 44664518 -43.5214869065 -595090.262909 -0.0453954245987
1728 44699533 -43.5166862674 -595047.634123 -0.0454006345962
1729 44736101 -43.5129821563 -595025.922021 -0.0454063493267
1730 44771137 -43.5050271267 -594914.998475 -0.0454112868448
1731 44806674 -43.4979522395 -594800.26033 -0.0454162959356
1732 44843469 -43.4974979349 -594776.378787 -0.0454216792277
1733 44876299 -43.4877661098 -594659.64181 -0.0454274702841
1734 44911212 -43.4747401186 -594517.283928 -0.0454338618522
1735 44945164 -43.4709153539 -594428.225918 -0.0454400293504
1736 44980379 -43.4704985523 -594404.850694 -0.0454447983951
1737 45017507 -43.4643162722 -594329.673376 -0.0454489921342
1738 45052415 -43.4613557142 -594313.246596 -0.0454545274572
1739 45087971 -43.457083908 -594252.615226 -0.0454609286871
1740 45122040 -43.4585532537 -594230.361126 -0.0454661641374
1741 45157429 -43.4575872539 -594212.093388 -0.045469987069
1742 45194313 -43.4499264894 -594106.731551 -0.0454741618984
1743 45231348 -43.4382174427 -593993.819103 -0.045477116859
1744 45269323 -43.4376987424 -593952.592689 -0.0454799371781
1745 45304441 -43.4285424211 -593863.314678 -0.0454837701942
1746 45338964 -43.4206166032 -593769.093328 -0.0454865951035
1747 45371199 -43.4186913081 -593722.964888 -0.0454902436369
1748 45407139 -43.4212668469 -593726.980869 -0.0454949682744
1749 45442043 -43.425189678 -593728.558432 -0.0454991712669
1750 45476398 -43.421494901 -593673.098388 -0.045503630719
1751 45512784 -43.4109666352 -593578.850443 -0.0455087380762
1752 45548746 -43.407040077 -593532.975401 -0.0455140043998
1753 45585480 -43.4031140725 -593479.112149 -0.0455183587562
1754 45622210 -43.4014788225 -593450.805256 -0.0455225686963
1755 45655117 -43.393851909 -593357.005214 -0.0455266847599
1756 45690943 -43.39354069 -593330.386541 -0.0455306384727
1757 45727118 -43.3876878004 -593263.13335 -0.0455353873874
1758 45763176 -43.3854817863 -593238.729485 -0.0455393155726
1759 45797256 -43.3835609502 -593197.605146 -0.0455442960484
1760 45834099 -43.3796031238 -593161.645564 -0.0455495553309
1761 45867120 -43.3791326845 -593166.542979 -0.045554041865
1762 45903005 -43.3827829935 -593201.100075 -0.0455584402347
1763 45941048 -43.3808877924 -593196.107665 -0.045563008242
1764 45976487 -43.3740350843 -593125.615612 -0.0455674204001
1765 46012737 -43.3670221634 -593045.109629 -0.0455712301737
1766 46048370 -43.3608344172 -592986.141925 -0.0455749546458
1767 46082808 -43.3522998773 -592863.743229 -0.045579606259
1768 46116072 -43.3432717501 -592782.761999 -0.0455838722431
1769 46151655 -43.3367402916 -592695.394824 -0.0455889449834
1770 46185186 -43.3292422415 -592586.26998 -0.0455930450897
1771 46220844 -43.3263206259 -592516.487688 -0.0455974723724
1772 46256279 -43.3214173309 -592478.203351 -0.0456020993797
1773 46292503 -43.3109430004 -592370.423319 -0.0456066965461
1774 46326960 -43.3055954382 -592305.408418 -0.0456105354869
1775 46362448 -43.2959757257 -592189.510938 -0.0456155497491
1776 46396524 -43.2898721675 -592134.851455 -0.0456200018259
1777 46430748 -43.2847778215 -592096.677702 -0.0456246207907
1778 46467390 -43.282708424 -592061.711927 -0.0456301459733
1779 46504050 -43.2834448313 -592058.412545 -0.0456359156154
1780 46541123 -43.2829773223 -592039.461872 -0.0456408967639
1781 46579485 -43.2788893796 -591999.546232 -0.0456465230928
1782 46613165 -43.277450912 -591964.963974 -0.0456520801264
1783 46650757 -43.2724146658 -591874.605284 -0.0456584531053
1784 46686137 -43.2667914249 -591799.264874 -0.0456658608611
1785 46719848 -43.265502885 -591778.903413 -0.0456728484341
1786 46749840 -43.267001194 -591769.515691 -0.04567988531
1787 46779164 -43.2623814084 -591713.819897 -0.0456875468082
1788 46807453 -43.2552008728 -591629.372261 -0.0456939309169
1789 46835464 -43.2441392898 -591517.60553 -0.0456990912103
1790 46864231 -43.2338404141 -591403.541866 -0.0457035635675
1791 46896360 -43.2347129128 -591380.600839 -0.0457073909056
1792 46926022 -43.2288529722 -591321.70909 -0.0457112751293
1793 46954699 -43.2191432573 -591265.863653 -0.0457165686087
1794 46985379 -43.2150496627 -591233.610723 -0.0457223489824
1795 47013627 -43.2127288334 -591172.073386 -0.0457273530119
1796 47044690 -43.2121541788 -591166.30605 -0.0457332882618
1797 47073950 -43.2081074724 -591093.776423 -0.0457391200898
1798 47104628 -43.2095594583 -591109.644954 -0.0457440736891
1799 47136031 -43.2038663155 -591055.024846 -0.0457488314204
1800 47164960 -43.1985156849 -590998.809661 -0.0457536753411
1801 47196704 -43.1911716532 -590914.847495 -0.0457585322075
1802 47225374 -43.1855370929 -590863.442326 -0.0457630847931
1803 47255298 -43.1771796455 -590797.727385 -0.0457670454627
1804 47285337 -43.1685117124 -590703.49629 -0.0457715721106
1805 47314058 -43.1615208663 -590610.932025 -0.0457762439239
1806 47345462 -43.1547856071 -590514.346959 -0.0457795636254
1807 47374818 -43.1531910906 -590497.40178 -0.0457846318813
1808 47403953 -43.1472521799 -590412.3121 -0.045789858696
1809 47433290 -43.1405919958 -590363.45339 -0.0457956802567
1810 47461636 -43.1308528856 -590256.60854 -0.0458013492903
1811 47490696 -43.1282954886 -590238.926478 -0.0458084178865
1812 47519444 -43.1229688681 -590222.466099 -0.0458137295594
1813 47550296 -43.1164040805 -590169.009417 -0.0458193614282
1814 47580296 -43.1139682875 -590159.582563 -0.045824613798
1815 47610952 -43.1066387965 -590067.750085 -0.0458300948528
1816 47638319 -43.109352702 -590094.78457 -0.045834847592
1817 47668548 -43.1126610733 -590120.391171 -0.0458397599603
1818 47698197 -43.1099020317 -590080.094555 -0.0458449921501
1819 47727351 -43.1022109738 -589974.496931 -0.0458495248249
1820 47756758 -43.101141482 -589939.924338 -0.0458531566389
1821 47786834 -43.0974487888 -589885.495089 -0.045857170067
1822 47817421 -43.0850189698 -589752.159234 -0.045861239794
1823 47848953 -43.0814094509 -589705.489805 -0.0458638357928
1824 47876116 -43.0744814088 -589636.778205 -0.0458682490225
1825 47904192 -43.0683545836 -589593.468821 -0.0458736569064
1826 47935182 -43.0584328762 -589468.814372 -0.0458786315104
1827 47964676 -43.061755641 -589482.845766 -0.0458824120981
1828 47993989 -43.0561923864 -589405.87468 -0.0458879501363
1829 48022349 -43.0459354836 -589313.385183 -0.0458933229642
1830 48052764 -43.034718005 -589197.399179 -0.0458974145268
1831 48083232 -43.0389739475 -589187.390233 -0.0459011234259
1832 48114810 -43.0373656366 -589126.634743 -0.045904318062
1833 48145883 -43.0341248189 -589065.927286 -0.045908159015
1834 48174101 -43.028893457 -589044.044285 -0.0459113579733
1835 48204285 -43.0176882027 -588944.777128 -0.0459153865834
1836 48236958 -43.014213173 -588911.807957 -0.0459190723766
1837 48266054 -43.0098354017 -588833.037559 -0.0459229402265
1838 48296134 -43.0089409682 -588799.368436 -0.0459262335498
1839 48326521 -42.9937103211 -588613.480268 -0.0459301562642
1840 48356873 -42.9987586333 -588671.941606 -0.0459348768724
1841 48387907 -42.9886267691 -588547.804353 -0.0459396634652
1842 48417457 -42.9759445178 -588421.199135 -0.045944146743
1843 48445769 -42.9694246882 -588308.703715 -0.0459487273643
1844 48477647 -42.9620772285 -588197.097382 -0.0459525289807
1845 48507193 -42.9584593176 -588161.058499 -0.0459577880181
1846 48537789 -42.9629675737 -588185.67345 -0.0459626926693
1847 48566925 -42.9589068257 -588142.471266 -0.0459673588741
1848 48596225 -42.9551428808 -588063.448356 -0.0459724934086
1849 48626276 -42.9492517251 -588014.995949 -0.0459782636966
1850 48654532 -42.9468313869 -587978.859168 -0.0459834928208
1851 48683549 -42.9435760067 -587914.286244 -0.04598783139
1852 48713246 -42.9373698306 -587845.9138 -0.0459919643961
1853 48742966 -42.9303747726 -587765.528948 -0.0459964621984
1854 48772568 -42.924684087 -587716.788956 -0.0460014400317
1855 48800263 -42.9230889985 -587733.245092 -0.0460073278897
1856 48830353 -42.9177071424 -587706.020615 -0.0460132870638
1857 48860245 -42.9139713207 -587667.675597 -0.0460183774668
1858 48891564 -42.9138525024 -587674.438751 -0.0460230993753
1859 48920052 -42.9113665062 -587644.985284 -0.0460266361228
1860 48951252 -42.9125094337 -587650.348191 -0.0460315715885
1861 48980875 -42.9099441088 -587591.642739 -0.0460373273749
1862 49012772 -42.9046835822 -587519.850142 -0.0460432460408
1863 49040594 -42.8950252244 -587394.822942 -0.0460487860579
1864 49071668 -42.888742427 -587315.513612 -0.0460537230698
1865 49099546 -42.8839789644 -587287.521582 -0.0460585331307
1866 49127825 -42.878570894 -587274.069848 -0.0460633920983
1867 49158675 -42.8768645508 -587248.883282 -0.0460680444578
1868 49187929 -42.8786708514 -587282.365963 -0.046071971018
1869 49216962 -42.8800283001 -587290.665109 -0.0460781437667
1870 49244275 -42.8732552665 -587198.326811 -0.0460832940544
1871 49273334 -42.87728104 -587217.243915 -0.0460877762993
1872 49302640 -42.8690190909 -587126.788294 -0.0460928511319
1873 49333008 -42.871145001 -587137.303463 -0.0460978965261
1874 49363531 -42.8704380349 -587116.0434 -0.0461033430471
1875 49395663 -42.8697850048 -587106.779335 -0.0461080516753
1876 49428934 -42.85973326 -587008.696631 -0.0461126609429
1877 49459521 -42.8546895417 -586938.287619 -0.0461172465476
1878 49490377 -42.8538396015 -586925.35049 -0.046122398629
1879 49518559 -42.8464588294 -586876.669795 -0.0461283523085
1880 49547425 -42.8437867903 -586840.170415 -0.0461338764075
1881 49576719 -42.833615266 -586704.453207 -0.0461376843192
1882 49609028 -42.833486883 -586686.746189 -0.0461410233626
1883 49640366 -42.8313897178 -586639.044571 -0.0461443327528
1884 49672156 -42.8251624212 -586577.049498 -0.046148306209
1885 49702997 -42.8249225125 -586545.549837 -0.0461517853957
1886 49733734 -42.8257630889 -586546.238318 -0.0461560843299
1887 49761960 -42.8176522411 -586457.498599 -0.0461603079526
1888 49793660 -42.8149293242 -586439.728846 -0.0461645015413
1889 49820333 -42.8130551976 -586448.283504 -0.0461686638646
1890 49850686 -42.8136701191 -586442.820112 -0.0461740541855
1891 49881095 -42.8055525376 -586398.14505 -0.0461781872294
1892 49912716 -42.7939446458 -586281.219281 -0.0461828029534
1893 49943641 -42.7894477213 -586266.273349 -0.0461867302238
1894 49972068 -42.7846390073 -586221.898438 -0.046190905306
1895 50001082 -42.7800909163 -586165.761101 -0.0461959665211
1896 50030428 -42.771777227 -586037.82169 -0.0462001542003
1897 50061879 -42.7667039763 -585997.004533 -0.046205150208
1898 50090092 -42.7617943536 -585936.399201 -0.0462090746181
1899 50119998 -42.7578193294 -585910.510403 -0.0462131021576
1900 50151104 -42.7561460713 -585871.76112 -0.046218608606
1901 50182241 -42.752996291 -585870.580041 -0.0462242996269
1902 50211609 -42.7472161481 -585821.282397 -0.0462291387414
1903 50242884 -42.7476434593 -585808.534676 -0.0462341801585
1904 50276213 -42.7380104644 -585672.271058 -0.0462393724118
1905 50303470 -42.7307445339 -585573.563962 -0.0462439912324
1906 50333636 -42.730197191 -585560.912168 -0.0462493726241
1907 50363631 -42.7269872777 -585510.616562 -0.0462553785308
1908 50391885 -42.7307074149 -585514.046196 -0.0462619918753
1909 50423957 -42.7196140711 -585401.484813 -0.0462681788948
1910 50452708 -42.7189597796 -585345.050016 -0.0462734401341
1911 50482472 -42.7050547204 -585199.135439 -0.0462800190696
1912 50512399 -42.7017165445 -585186.919174 -0.0462857735997
1913 50543223 -42.6984155956 -585145.233502 -0.0462896522869
1914 50574740 -42.6871428924 -585055.355733 -0.0462935026749
1915 50603479 -42.6873621085 -585068.816301 -0.0462984385856
1916 50630928 -42.6769548339 -584987.908838 -0.0463037659544
1917 50660281 -42.664595392 -584892.568941 -0.0463088232479
1918 50690725 -42.6609621173 -584834.678881 -0.0463138675242
1919 50720659 -42.6610007894 -584833.811413 -0.0463185607677
1920 50752588 -42.6540729692 -584758.687583 -0.046323116113
1921 50782455 -42.6587480376 -584780.331058 -0.0463267653763
1922 50814288 -42.6524008176 -584712.011654 -0.0463312729404
1923 50843853 -42.647455112 -584688.788701 -0.0463358191275
1924 50875297 -42.6393282407 -584588.471871 -0.0463386654375
1925 50905781 -42.6408403306 -584586.791513 -0.046343428036
1926 50934411 -42.6322298513 -584489.098461 -0.046348129737
1927 50962267 -42.6364099831 -584519.435313 -0.046352438049
1928 50990625 -42.6318118602 -584437.837218 -0.0463575766178
1929 51018427 -42.6303876942 -584402.792167 -0.0463618897684
1930 51048511 -42.6159068021 -584251.198886 -0.0463678230008
1931 51077266 -42.6092963035 -584163.737397 -0.0463733923062
1932 51106235 -42.6093752367 -584113.969443 -0.0463781048906
1933 51136441 -42.6040931906 -584016.09853 -0.0463830287529
1934 51165166 -42.5967228573 -583943.683353 -0.0463883303746
1935 51193595 -42.5920503446 -583880.676257 -0.0463928762051
1936 51223153 -42.5959041822 -583880.353206 -0.0463986686679
1937 51252670 -42.5984109098 -583902.265014 -0.046402824976
1938 51281735 -42.5864413617 -583754.738765 -0.046406984546
1939 51311227 -42.5790929299 -583688.891283 -0.0464112767579
1940 51339238 -42.5750794942 -583674.317814 -0.0464156426973
1941 51370541 -42.5698557082 -583636.023269 -0.0464204326293
1942 51399377 -42.5625277942 -583563.858578 -0.0464254821716
1943 51429223 -42.5615497407 -583536.598374 -0.0464308635893
1944 51457506 -42.5601011504 -583532.086995 -0.0464358356471
1945 51487580 -42.5576593535 -583493.228794 -0.0464427241167
1946 51516536 -42.5465590335 -583386.212647 -0.0464483013536
1947 51547136 -42.5423430321 -583347.006365 -0.0464536648873
1948 51579138 -42.5391095973 -583285.482681 -0.0464582646816
1949 51607817 -42.5368380386 -583267.082562 -0.0464625337052
1950 51638940 -42.5308327004 -583248.145184 -0.0464682015039
1951 51670010 -42.5283497276 -583240.59842 -0.0464723742096
1952 51699045 -42.530898402 -583256.084792 -0.0464766497992
1953 51727288 -42.5240205975 -583167.164994 -0.0464811810093
1954 51757691 -42.5167778149 -583063.422479 -0.0464859590769
1955 51787554 -42.5206766008 -583078.637706 -0.0464905990482
1956 51818508 -42.5159748139 -583002.390961 -0.0464949035727
1957 51847830 -42.5058508371 -582883.161218 -0.0464980271642
1958 51878127 -42.5045105346 -582860.965021 -0.0465016419534
1959 51906812 -42.5042953424 -582826.50774 -0.046506620281
1960 51935170 -42.4998342365 -582773.624166 -0.0465107978015
1961 51964548 -42.4985436592 -582743.469977 -0.0465145333607
1962 51995491 -42.4946824906 -582708.205872 -0.0465178505174
1963 52025599 -42.4914111839 -582687.170843 -0.046521998757
1964 52057322 -42.4886080822 -582635.641752 -0.0465260107379
1965 52089037 -42.4817121795 -582545.243972 -0.0465297147485
1966 52117625 -42.4771276931 -582531.292333 -0.046532718252
1967 52147877 -42.4657926887 -582388.941984 -0.0465359202495
1968 52182565 -42.4639630485 -582338.010014 -0.0465385797084
1969 52215652 -42.4593999271 -582290.946213 -0.046541708179
1970 52245052 -42.4579684828 -582257.258136 -0.0465452291169
1971 52274692 -42.4549218091 -582207.09673 -0.0465505080669
1972 52304643 -42.4458209442 -582114.968377 -0.0465555592308
1973 52334117 -42.4384295662 -582025.627513 -0.0465604660887
1974 52363421 -42.4405710061 -582054.75072 -0.0465647413696
1975 52392140 -42.4446612674 -582076.451768 -0.046568912183
1976 52421890 -42.443094098 -582058.275187 -0.0465729620174
1977 52453171 -42.4334458588 -581965.783974 -0.0465777421223
1978 52482710 -42.430542239 -581905.782823 -0.0465818847748
1979 52513928 -42.4335144563 -581925.93677 -0.0465851673515
1980 52542203 -42.4274885677 -581885.890367 -0.0465892333612
1981 52570662 -42.4237264482 -581830.004464 -0.0465944037706
1982 52599929 -42.4135738519 -581711.754625 -0.0465991008212
1983 52628570 -42.4113698678 -581691.695798 -0.0466046624121
1984 52660954 -42.4016313935 -581603.886352 -0.0466093282397
1985 52690647 -42.40126497 -581568.615543 -0.0466148020963
1986 52721231 -42.3942090815 -581495.239501 -0.0466196439352
1987 52750064 -42.3890090418 -581432.058923 -0.046623659412
1988 52782472 -42.3840264278 -581392.872087 -0.0466269383428
1989 52811829 -42.3818352754 -581358.673143 -0.0466306509099
1990 52842674 -42.3762077769 -581299.959388 -0.0466359164564
1991 52873092 -42.3673264484 -581169.509832 -0.0466401240694
1992 52902714 -42.3669458429 -581171.734567 -0.0466443660547
1993 52933418 -42.3638834492 -581132.465916 -0.046648753111
1994 52963747 -42.3623280639 -581112.882029 -0.0466534492944
1995 52995325 -42.3594216358 -581047.059223 -0.0466581570222
1996 53026787 -42.3518273742 -580985.473495 -0.0466629376785
1997 53055723 -42.3444883178 -580892.213168 -0.0466680012784
1998 53085866 -42.3492085099 -580914.241557 -0.0466724105823
1999 53114798 -42.3446420083 -580851.525541 -0.0466767559234
2000 53145855 -42.3357396258 -580771.368584 -0.0466807850347
2001 53175914 -42.3297552448 -580690.467798 -0.0466853563483
2002 53206228 -42.3314477829 -580690.724778 -0.0466894167154
2003 53235345 -42.3207186392 -580590.652452 -0.0466937530437
2004 53268116 -42.3145802011 -580527.439061 -0.0466978350861
2005 53296980 -42.3130691058 -580492.121306 -0.0467024031171
2006 53328269 -42.3033980173 -580408.280364 -0.0467056878918
2007 53359468 -42.2995086268 -580372.996678 -0.0467102716969
2008 53389245 -42.2921098477 -580303.857417 -0.046716218431
2009 53420128 -42.2961283942 -580315.676123 -0.046721723429
2010 53449167 -42.2962905176 -580334.774609 -0.0467263628441
2011 53479090 -42.2902995659 -580254.79485 -0.046730915989
2012 53507427 -42.2896230428 -580217.790986 -0.0467349382839
2013 53536976 -42.285532309 -580191.76232 -0.0467398646615
2014 53566089 -42.282347795 -580145.892364 -0.0467440546464
2015 53596753 -42.2794202747 -580116.036111 -0.046748463208
2016 53627380 -42.2738757658 -580059.752846 -0.0467529317917
2017 53659122 -42.2703256265 -579994.541826 -0.0467564957006
2018 53686832 -42.2713385933 -579968.116034 -0.0467602873463
2019 53714014 -42.2633179101 -579886.780418 -0.0467640877977
2020 53744249 -42.2565613922 -579834.442498 -0.0467687713626
2021 53774767 -42.2583349974 -579847.41222 -0.0467734842817
2022 53804311 -42.2548472522 -579804.975395 -0.0467781895819
2023 53834115 -42.2613070412 -579849.108831 -0.0467826638336
2024 53864850 -42.2547134655 -579771.89948 -0.0467867739121
2025 53895888 -42.2541246134 -579722.062572 -0.0467916078504
2026 53925245 -42.2559146882 -579733.680181 -0.0467950646752
2027 53956172 -42.2463839165 -579624.27661 -0.0467987203796
2028 53985403 -42.2472218718 -579619.09292 -0.0468011075188
2029 54014435 -42.2389008262 -579521.063138 -0.0468031634657
2030 54042134 -42.2414858924 -579546.611304 -0.0468063498537
2031 54071690 -42.2402532513 -579508.545083 -0.0468090554694
2032 54100911 -42.2296380256 -579396.20769 -0.046812275307
2033 54129685 -42.2287476249 -579355.407443 -0.0468153440912
2034 54160022 -42.2283101755 -579326.973664 -0.0468185744136
2035 54190829 -42.2256660375 -579309.339352 -0.0468220555427
2036 54221411 -42.2263622119 -579273.809639 -0.0468264660408
2037 54251685 -42.2217023911 -579224.299329 -0.0468312986993
2038 54281839 -42.2287926385 -579285.944982 -0.0468359953735
2039 54311474 -42.2230751803 -579224.157291 -0.0468409840918
2040 54340857 -42.2236998979 -579213.816887 -0.0468463265731
2041 54371493 -42.2181931709 -579146.483825 -0.0468505890576
2042 54402707 -42.2214603531 -579136.109913 -0.0468544685041
2043 54433079 -42.2125755589 -579030.932238 -0.0468588596901
2044 54464006 -42.2117665712 -578999.629003 -0.046864195291
2045 54492233 -42.2090628031 -578953.873727 -0.0468694319973
2046 54523144 -42.2017429756 -578855.060014 -0.0468736512901
2047 54551802 -42.1992291474 -578815.757618 -0.0468786066905
2048 54579615 -42.2067866494 -578869.75618 -0.046883462954
2049 54608520 -42.2027447133 -578820.5355 -0.0468878840162
2050 54637079 -42.2005576159 -578782.08994 -0.0468927163315
2051 54665802 -42.1976245451 -578726.875969 -0.0468972673551
2052 54695206 -42.1934516135 -578686.693291 -0.0469020011438
2053 54726032 -42.1927921238 -578695.213316 -0.0469062738768
2054 54755450 -42.1827822408 -578547.385047 -0.0469101948643
2055 54784736 -42.1789715107 -578492.622952 -0.0469143755391
2056 54816230 -42.1762963904 -578455.958502 -0.0469186185873
2057 54845482 -42.173238054 -578427.076417 -0.0469221526595
2058 54873958 -42.1606033492 -578305.497656 -0.0469259642815
2059 54906036 -42.152758229 -578263.054761 -0.0469293528491
2060 54937785 -42.142417798 -578135.028397 -0.0469330484571
2061 54967809 -42.1424797825 -578123.565405 -0.0469361149573
2062 54997507 -42.1322138634 -578015.672086 -0.046938915484
2063 55026925 -42.1237526633 -577935.355937 -0.0469420195901
2064 55055964 -42.1264981306 -577960.240012 -0.0469459201769
2065 55086046 -42.1192904192 -577874.602706 -0.0469500317421
2066 55114912 -42.119029013 -577855.604748 -0.0469544758009
2067 55145890 -42.1254688034 -577926.098192 -0.0469584421595
2068 55175906 -42.1226878709 -577844.728236 -0.0469634762618
2069 55205217 -42.1206857805 -577784.512507 -0.0469687884676
2070 55233533 -42.1149767842 -577759.298918 -0.046974374059
2071 55262968 -42.1052762732 -577677.896585 -0.0469796318995
2072 55291213 -42.1025274062 -577675.576652 -0.0469854871006
2073 55322836 -42.0932615088 -577579.755341 -0.0469918007235
2074 55353296 -42.0929748117 -577571.926577 -0.0469973217193
2075 55381643 -42.0870594549 -577469.357464 -0.0470016560446
2076 55410652 -42.0831166229 -577431.472132 -0.0470057332864
2077 55439832 -42.0848404198 -577411.497062 -0.0470086351927
2078 55469997 -42.069715719 -577260.346788 -0.0470112448494
2079 55501364 -42.0622154257 -577193.91143 -0.0470151622805
2080 55531412 -42.0666037653 -577215.983429 -0.0470199338165
2081 55561224 -42.064516488 -577198.183365 -0.0470247225227
2082 55589694 -42.0608026975 -577144.441733 -0.0470291668705
2083 55620953 -42.058685645 -577125.184308 -0.0470334185351
2084 55649226 -42.0581519243 -577083.195519 -0.047037820003
2085 55680309 -42.0654674704 -577141.844995 -0.047043124
2086 55710931 -42.0612772624 -577122.732329 -0.0470484603091
2087 55740643 -42.062603149 -577134.052112 -0.0470527387887
2088 55771455 -42.0600516743 -577105.785703 -0.0470566269818
2089 55801327 -42.0557150032 -577051.993237 -0.047060738651
2090 55832315 -42.0526173219 -577006.344119 -0.0470653797951
2091 55862643 -42.0472101791 -576951.53406 -0.0470687036832
2092 55893431 -42.0354971727 -576830.009205 -0.0470710868308
2093 55922921 -42.0259547031 -576716.458379 -0.0470757331746
2094 55951841 -42.0264162983 -576692.76724 -0.0470805517957
2095 55981552 -42.0290352004 -576730.592552 -0.047084898826
2096 56012041 -42.0241677482 -576646.748648 -0.0470885467043
2097 56043722 -42.0162817858 -576547.724842 -0.0470926930254
2098 56074198 -42.0175138446 -576508.781926 -0.0470972626504
2099 56104884 -42.0176187594 -576478.291768 -0.0471016064852
2100 56134445 -42.0189515999 -576494.361188 -0.0471063273041
2101 56162132 -42.014906085 -576443.478856 -0.0471117694727
2102 56192522 -42.0140024547 -576432.543691 -0.0471163535256
2103 56220556 -42.0042960216 -576323.905097 -0.0471214784862
2104 56251072 -42.0011976743 -576269.245206 -0.0471275578677
2105 56280364 -42.0004459712 -576258.641721 -0.0471335840645
2106 56310178 -41.9986824163 -576223.360694 -0.0471393845905
2107 56339199 -41.9933538195 -576198.435892 -0.0471443327361
2108 56367683 -41.9968055647 -576240.45212 -0.047149569883
2109 56397687 -41.9897373436 -576155.987682 -0.0471543706041
2110 56426575 -41.9850623114 -576129.837438 -0.047158136638
2111 56458245 -41.9810794476 -576117.472946 -0.0471618120989
2112 56485842 -41.9783842931 -576088.542493 -0.0471651458811
2113 56514063 -41.9790691506 -576082.715808 -0.047171201503
2114 56543128 -41.9739710119 -576029.023619 -0.0471760859899
2115 56572420 -41.981334633 -576064.648427 -0.047181389665
2116 56603537 -41.9728667004 -575981.525438 -0.0471853213474
2117 56634441 -41.9648366308 -575868.01638 -0.0471889987873
2118 56663495 -41.9578448352 -575813.961423 -0.0471910242659
2119 56692563 -41.9518964447 -575733.28941 -0.0471943225898
2120 56721623 -41.937282729 -575599.615103 -0.0471987448034
2121 56750607 -41.9383913701 -575601.31752 -0.0472033817777
2122 56783263 -41.9354617958 -575585.332427 -0.047207885931
2123 56812024 -41.9321371624 -575548.73297 -0.047211730377
2124 56841460 -41.9228723355 -575480.801381 -0.0472163653449
2125 56872261 -41.9118319204 -575357.898706 -0.0472200227547
2126 56900797 -41.9069022304 -575295.505449 -0.0472224709857
2127 56928940 -41.9066423727 -575255.97731 -0.04722569843
2128 56957280 -41.9052713057 -575238.372185 -0.0472292188323
2129 56987926 -41.9012072601 -575178.510048 -0.0472339741486
2130 57017959 -41.8989900283 -575128.454193 -0.0472379722536
2131 57048660 -41.9002285294 -575137.636496 -0.0472414998841
2132 57078430 -41.8961901275 -575108.515623 -0.047245980973
2133 57109253 -41.8867903571 -574984.611148 -0.0472503940899
2134 57137499 -41.8817862249 -574925.237757 -0.0472545470073
2135 57169603 -41.8793756053 -574905.146 -0.0472577345169
2136 57199937 -41.8774648488 -574882.828753 -0.0472610191652
2137 57230635 -41.8704732231 -574811.546906 -0.047265739977
2138 57261148 -41.866822757 -574739.186458 -0.0472700449956
2139 57291321 -41.8664352665 -574704.123662 -0.0472744360882
2140 57322325 -41.8536895209 -574560.523195 -0.0472791234135
2141 57353779 -41.8572133702 -574553.947661 -0.0472829536018
2142 57385060 -41.8489945904 -574508.351429 -0.0472877100743
2143 57413754 -41.8485626231 -574483.260012 -0.0472927335608
2144 57443069 -41.8441077947 -574450.542574 -0.0472978318689
2145 57472530 -41.8444983636 -574436.586169 -0.0473030148501
2146 57502847 -41.8400319674 -574350.635647 -0.0473080812142
2147 57532405 -41.8407059062 -574386.800592 -0.0473120214703
2148 57562307 -41.8337923716 -574312.021373 -0.0473167569352
2149 57593349 -41.8286490758 -574245.557052 -0.047320496484
2150 57623212 -41.8185374948 -574139.330153 -0.0473252067758
2151 57653551 -41.8100154968 -574037.535857 -0.0473289947035
2152 57682533 -41.8119334175 -574029.189431 -0.0473338377134
2153 57713967 -41.8103736112 -574008.836069 -0.0473386700226
2154 57743671 -41.8070794572 -573920.560664 -0.0473430902348
2155 57774602 -41.8049951657 -573874.041639 -0.0473467262431
2156 57804085 -41.8115743159 -573947.764824 -0.0473513239768
2157 57833967 -41.8067988606 -573853.446483 -0.0473565801267
2158 57861885 -41.812247811 -573865.740264 -0.0473615018214
2159 57891545 -41.8146626776 -573885.273243 -0.0473659347036
2160 57922373 -41.8072332506 -573796.893696 -0.0473704512391
2161 57952681 -41.8076172561 -573779.893653 -0.0473742771558
2162 57983034 -41.806816554 -573792.9587 -0.0473776046184
2163 58010265 -41.8050632891 -573776.568557 -0.047381047915
2164 58039649 -41.8019892364 -573735.334613 -0.0473849268494
2165 58070380 -41.7935226593 -573668.383815 -0.0473887867336
2166 58102340 -41.7885265183 -573602.003352 -0.0473931581838
2167 58132584 -41.7871559733 -573555.159701 -0.0473976632697
2168 58163026 -41.7826650769 -573491.216617 -0.0474030453633
2169 58194226 -41.7770899226 -573445.335508 -0.0474074489439
2170 58224544 -41.7758645144 -573376.052354 -0.0474108383028
2171 58254591 -41.7690941752 -573358.520539 -0.0474142126486
2172 58284389 -41.7653234925 -573306.21904 -0.04741901834
2173 58314839 -41.7663323215 -573301.163122 -0.0474236607517
2174 58345873 -41.7685362157 -573300.9903 -0.0474280088498
2175 58379367 -41.7736971678 -573313.712403 -0.0474337068801
2176 58410416 -41.7674774892 -573246.847894 -0.0474386298856
2177 58440159 -41.7632239133 -573177.293447 -0.0474429931915
2178 58469914 -41.7531420746 -573069.636061 -0.0474465990898
2179 58501788 -41.7448786042 -572966.145624 -0.0474507851509
2180 58531094 -41.7393945134 -572932.977459 -0.0474554817385



==> mnist_exp/yes_2l_s1.txt <==
0 20013 -537.360554837 -5704722.13764 4.62692818524e-05 0.7739
1 42069 -531.047910727 -5640192.75569 5.43506462511e-05 0.7757
2 63281 -524.70699269 -5575826.89488 8.42843334493e-05 0.77
3 85423 -518.005587449 -5508799.42452 0.000140060290427 0.7648
4 106951 -510.115436908 -5432156.28902 0.000237182914018 0.7685
5 129453 -499.108066596 -5329378.16148 0.000394790861181 0.7697
6 150877 -481.502410256 -5168520.79398 0.000626020111602 0.7771
7 172631 -453.609779675 -4910560.57623 0.000920966445296 0.784
8 194143 -415.689612307 -4546566.66374 0.00123493614816 0.823
9 216581 -374.080492841 -4130258.85377 0.00151373082432 0.8457
10 238947 -336.099776596 -3738143.48759 0.00173599788384 0.8692
11 264453 -305.360470105 -3415275.03085 0.00190834378332 0.8763
12 290862 -281.886454327 -3167068.60782 0.00204682881203 0.8791
13 317347 -264.26482161 -2980624.67895 0.00216285548259 0.8646
14 348226 -251.012823611 -2840755.53246 0.00226361382602 0.8527
15 380310 -240.947058761 -2734771.57305 0.00235130662566 0.8412
16 412423 -233.134070524 -2652670.0819 0.00242879843477 0.8326
17 443211 -226.964238278 -2588034.41579 0.00249744852861 0.8228
18 475446 -222.040442517 -2536561.09297 0.00255864876431 0.82
19 502062 -218.045646168 -2494803.09271 0.00261337842597 0.8105
20 533077 -214.744873746 -2460307.17538 0.00266271084798 0.8034
21 565041 -211.973554682 -2431353.16037 0.00270731309821 0.797
22 597911 -209.634783079 -2406814.20779 0.00274768410884 0.7925
23 628945 -207.628916515 -2385689.81401 0.00278449160805 0.7989
24 660340 -205.887434665 -2367349.84547 0.00281870666482 0.7934
25 691429 -204.363606424 -2351236.23681 0.0028500610054 0.7869
26 723480 -203.02367304 -2336973.06557 0.00287896800963 0.7868
27 754792 -201.833054024 -2324320.51325 0.00290607783821 0.7841
28 785742 -200.788067109 -2313058.26821 0.00293142164335 0.7786
29 818463 -199.842911868 -2302771.72405 0.00295548704304 0.7761
30 850136 -198.983482584 -2293406.48056 0.00297832112481 0.7831
31 880911 -198.207206766 -2284921.14806 0.00299973989599 0.779
32 912552 -197.502793538 -2277176.23927 0.00301992000331 0.7721
33 943868 -196.850486583 -2269917.61982 0.0030393316398 0.768
34 975080 -196.24877228 -2263141.56369 0.0030575852218 0.775
35 1005874 -195.690225264 -2256838.79243 0.00307519783514 0.7785
36 1038218 -195.178675593 -2250970.48757 0.00309232219657 0.7718
37 1070571 -194.696644364 -2245442.39965 0.00310864290069 0.7738
38 1101111 -194.24452507 -2240187.4151 0.00312398197371 0.7702
39 1132750 -193.823783736 -2235213.41707 0.00313877198579 0.7688
40 1163639 -193.420728671 -2230492.3768 0.00315284981167 0.7726
41 1193552 -193.035918821 -2225959.68505 0.00316628507915 0.7762
42 1224776 -192.672009722 -2221644.03806 0.00317937266978 0.7716
43 1255540 -192.322519216 -2217460.34179 0.0031922030947 0.7739
44 1286044 -191.993680745 -2213374.02648 0.00320488812231 0.7677
45 1316979 -191.672657812 -2209425.54586 0.00321705572831 0.7684
46 1347326 -191.364472525 -2205633.18282 0.00322863054006 0.7725
47 1377992 -191.06724297 -2201928.32802 0.00323995731321 0.7749
48 1403576 -190.778942556 -2198262.38826 0.00325139822829 0.7747
49 1429696 -190.498380306 -2194674.34323 0.00326287633785 0.7736
50 1453432 -190.22729743 -2191244.17988 0.00327434257242 0.7718
51 1474446 -189.960313644 -2187887.57365 0.00328586925615 0.7626
52 1495043 -189.698959491 -2184505.6678 0.00329719439946 0.7636
53 1516366 -189.439637361 -2181215.74608 0.00330839617843 0.7676
54 1537713 -189.184890676 -2177952.46857 0.00331942040316 0.7701
55 1561533 -188.936094654 -2174781.41317 0.00333042576092 0.7724
56 1586860 -188.693268228 -2171684.84001 0.00334158885554 0.7606
57 1612315 -188.452729417 -2168552.43187 0.00335301146868 0.7694
58 1637699 -188.20901862 -2165424.07767 0.00336455291352 0.7629
59 1662878 -187.965419255 -2162261.4415 0.0033761025012 0.7668
60 1687788 -187.719509046 -2159084.23799 0.00338807907952 0.7736
61 1712964 -187.477735803 -2155978.09754 0.00340000626478 0.7695
62 1737936 -187.229690369 -2152896.23082 0.00341191626535 0.7712
63 1763046 -186.992260417 -2149854.21519 0.00342398605858 0.7649
64 1788901 -186.739682438 -2146681.13971 0.003435719685 0.7756
65 1813525 -186.493862414 -2143570.71491 0.00344738096488 0.7693
66 1839048 -186.244970591 -2140478.23046 0.00345897380077 0.7654
67 1865039 -185.98924648 -2137269.71731 0.003470474919 0.768
68 1890158 -185.733301496 -2134096.11339 0.0034820039362 0.7742
69 1915219 -185.475524121 -2130884.70668 0.00349337780976 0.7732
70 1939791 -185.211758663 -2127662.93273 0.0035043432027 0.7696
71 1965861 -184.946093107 -2124361.61262 0.00351527796323 0.7658
72 1991277 -184.675897659 -2121075.70045 0.00352653204523 0.771
73 2022172 -184.400162133 -2117705.70435 0.00353791872686 0.7649
74 2052389 -184.126587827 -2114343.38926 0.00354919226065 0.7603
75 2083218 -183.84790691 -2110916.12461 0.00356026365877 0.7623
76 2115280 -183.562203953 -2107457.95018 0.00357101093148 0.7718
77 2146257 -183.269983812 -2103941.63496 0.00358144852848 0.7699
78 2177610 -182.98407327 -2100485.47975 0.0035916437913 0.7745
79 2208360 -182.682165435 -2096913.22033 0.00360144859833 0.766
80 2242964 -182.382796191 -2093308.53663 0.00361115271259 0.7657
81 2279574 -182.082711978 -2089759.87408 0.00362089665324 0.7658
82 2320831 -181.775086994 -2086135.39428 0.00363018198258 0.7658
83 2369075 -181.45559158 -2082386.44883 0.00363958508659 0.7747
84 2417774 -181.141304699 -2078674.72762 0.0036489001312 0.7692
85 2466711 -180.825491511 -2074949.98153 0.00365778294604 0.7671
86 2511651 -180.501944258 -2071231.11408 0.00366648911998 0.7611
87 2558271 -180.180201522 -2067492.90466 0.00367453038534 0.769
88 2605545 -179.862658522 -2063825.036 0.00368276320154 0.7498
89 2652941 -179.545150875 -2060140.88419 0.00369076099352 0.7638
90 2700158 -179.216588116 -2056334.93027 0.00369843416977 0.7691
91 2747940 -178.883508022 -2052544.70578 0.00370618601626 0.7676
92 2797978 -178.555430867 -2048731.94825 0.00371325326344 0.7654
93 2845733 -178.225085935 -2044910.60583 0.0037201860119 0.7555
94 2892901 -177.897286935 -2041155.03497 0.00372665716791 0.7623
95 2939595 -177.558907166 -2037294.00174 0.00373267145268 0.7697
96 2983117 -177.21801041 -2033436.77001 0.00373838792188 0.7709
97 3029495 -176.880812012 -2029584.57059 0.00374408502185 0.7694
98 3075230 -176.543369289 -2025687.04145 0.00374924881696 0.768
99 3120362 -176.205279971 -2021913.86273 0.00375391928963 0.7658
100 3165404 -175.869947796 -2018098.95875 0.00375816245549 0.7716
101 3209825 -175.538867173 -2014335.99464 0.00376242328602 0.7646
102 3258751 -175.20530443 -2010572.07334 0.00376654156576 0.7674
103 3306497 -174.871713983 -2006797.00227 0.00377034243878 0.7605
104 3354995 -174.540428636 -2003064.64384 0.00377307553429 0.7613
105 3403274 -174.200483159 -1999245.12822 0.00377527808947 0.7681
106 3450056 -173.865836662 -1995445.61047 0.00377749390314 0.7563
107 3496753 -173.519749739 -1991619.36237 0.00377913455182 0.7596
108 3543072 -173.186782521 -1987845.68396 0.00378086051348 0.7598
109 3589541 -172.844997056 -1984014.18345 0.00378244369898 0.7442
110 3637347 -172.496534865 -1980042.66297 0.0037840240019 0.7592
111 3683778 -172.152903385 -1976192.91655 0.00378526228212 0.7642
112 3731822 -171.792275074 -1972221.91841 0.00378641888589 0.7621
113 3776452 -171.432163854 -1968238.7721 0.00378703977162 0.7578
114 3821045 -171.076161869 -1964233.58714 0.00378757985739 0.7602
115 3868055 -170.715047429 -1960211.87815 0.00378723779438 0.7593
116 3914637 -170.344275445 -1956085.11436 0.00378657789132 0.7574
117 3963420 -169.964256255 -1951962.59348 0.0037854578111 0.7627
118 4010903 -169.588072697 -1947833.78646 0.00378413135153 0.7589
119 4058160 -169.209524148 -1943688.26884 0.00378295460515 0.7636
120 4106023 -168.825507566 -1939489.52277 0.0037811335531 0.7591
121 4152196 -168.444679866 -1935338.34264 0.00377916318362 0.7536
122 4200203 -168.058250012 -1931067.32003 0.00377692381491 0.7553
123 4248146 -167.671927154 -1926839.48743 0.00377406738493 0.7591
124 4294298 -167.26604756 -1922508.68542 0.00377040365729 0.7559
125 4342281 -166.864538658 -1918164.1885 0.00376658593621 0.7579
126 4390123 -166.452911764 -1913746.41703 0.00376262773302 0.757
127 4438685 -166.035981242 -1909266.48704 0.00375831543996 0.7618
128 4485960 -165.615929918 -1904687.74766 0.00375383646964 0.7596
129 4531771 -165.196453755 -1900191.53503 0.00374942289676 0.7535
130 4576695 -164.775076214 -1895714.16765 0.00374480811632 0.7542
131 4626059 -164.345320828 -1891140.26738 0.0037397946116 0.7564
132 4674168 -163.905827078 -1886507.152 0.00373462850596 0.7561
133 4718924 -163.464484749 -1881837.80749 0.00372914080487 0.7614
134 4764558 -163.03043831 -1877214.81919 0.00372307760176 0.7503
135 4810245 -162.583615138 -1872420.42354 0.00371700796846 0.7656
136 4857625 -162.131683129 -1867707.03497 0.00371118026316 0.7553
137 4905060 -161.692530799 -1863072.4881 0.00370499384984 0.7549
138 4951580 -161.239087908 -1858282.10931 0.00369830247329 0.7585
139 4997463 -160.790169925 -1853508.376 0.00369190072504 0.749
140 5042811 -160.335813229 -1848769.23427 0.00368553131218 0.7539
141 5087258 -159.878858851 -1843933.59376 0.0036792254828 0.7566
142 5133707 -159.424373159 -1839176.3555 0.00367265705343 0.7524
143 5180703 -158.959562659 -1834331.49718 0.00366634462985 0.7492
144 5228352 -158.510290847 -1829542.4801 0.00366008428273 0.7566
145 5275290 -158.046920445 -1824681.95928 0.00365458658593 0.7526
146 5322434 -157.581733294 -1819810.82748 0.00364967097928 0.7537
147 5370387 -157.115219052 -1814903.5097 0.00364454846158 0.7537
148 5417285 -156.638543749 -1809932.24075 0.00363928295467 0.7442
149 5464115 -156.171626371 -1805040.3062 0.0036340071441 0.7431
150 5508578 -155.708484891 -1800180.93883 0.00362841893719 0.7438
151 5555406 -155.232113496 -1795190.2507 0.00362278285906 0.7529
152 5601326 -154.750580512 -1790196.21337 0.00361758996947 0.7494
153 5646991 -154.258556636 -1785113.07115 0.00361294229023 0.7652
154 5695029 -153.778600883 -1780096.38333 0.00360794060696 0.7512
155 5744771 -153.299240418 -1775131.37907 0.00360276682128 0.7468
156 5793349 -152.814959319 -1770086.5642 0.00359749651772 0.748
157 5842039 -152.327642829 -1765014.11204 0.00359261640561 0.7553
158 5890585 -151.836823505 -1759901.14262 0.00358804219733 0.7509
159 5937461 -151.34138472 -1754797.64681 0.00358356316222 0.7444
160 5984391 -150.845878183 -1749686.90485 0.00357888587395 0.755
161 6030040 -150.359600622 -1744592.50777 0.00357442632765 0.7525
162 6078447 -149.852910203 -1739386.05163 0.00357015515621 0.7522
163 6124682 -149.341016154 -1734117.69541 0.00356609824301 0.7503
164 6171484 -148.838161602 -1728941.38098 0.00356115013239 0.7455
165 6218953 -148.322167811 -1723682.59091 0.00355642207904 0.7471
166 6266639 -147.817317078 -1718427.38282 0.00355192697728 0.7435
167 6314354 -147.312132673 -1713223.34063 0.00354764957006 0.7443
168 6361167 -146.79241914 -1707863.95266 0.00354406011852 0.7502
169 6408112 -146.261433623 -1702442.38974 0.00354100888704 0.7491
170 6454026 -145.753471465 -1697173.72144 0.00353858697873 0.7473
171 6500939 -145.231495678 -1691871.8549 0.00353618385601 0.7511
172 6547824 -144.710428819 -1686549.06947 0.00353304731294 0.747
173 6593733 -144.196144957 -1681289.54893 0.00353031370288 0.7398
174 6638583 -143.659056066 -1675760.37679 0.00352792379701 0.747
175 6682605 -143.144057707 -1670452.12033 0.00352590319455 0.7408
176 6727379 -142.626486193 -1665152.63504 0.00352465377292 0.7361
177 6775831 -142.1031342 -1659786.62443 0.00352331862552 0.74
178 6824269 -141.577054009 -1654454.42695 0.00352247870369 0.7373
179 6871499 -141.057802086 -1649182.87475 0.0035218270727 0.7395
180 6915729 -140.536176563 -1643844.94301 0.00352139357936 0.7463
181 6960130 -140.02261555 -1638617.04754 0.00352121704539 0.7374
182 7004998 -139.489661283 -1633253.05605 0.00352036796945 0.7398
183 7053953 -138.970747945 -1627992.2902 0.00351910752511 0.7334
184 7102789 -138.445916803 -1622669.19659 0.00351802874821 0.7409
185 7150419 -137.933421736 -1617480.38736 0.0035168501666 0.7352
186 7196640 -137.41375946 -1612137.45163 0.00351564791346 0.7405
187 7243969 -136.910914386 -1606962.1866 0.00351488685903 0.7351
188 7290466 -136.39170495 -1601668.74742 0.00351457454228 0.7389
189 7338607 -135.882739184 -1596490.71503 0.00351480720097 0.737
190 7384765 -135.384967873 -1591475.0825 0.00351457060259 0.7339
191 7431169 -134.875658078 -1586225.3366 0.00351444515399 0.741
192 7478127 -134.365528774 -1581059.0457 0.00351366096878 0.7367
193 7524703 -133.856450327 -1575873.41184 0.00351295395997 0.7462
194 7568910 -133.35467064 -1570788.73475 0.00351247977735 0.7325
195 7614479 -132.855695668 -1565722.59203 0.00351198566968 0.7328
196 7659205 -132.357726869 -1560643.95886 0.00351119001331 0.7309
197 7706968 -131.860504661 -1555617.49395 0.00351004423041 0.7329
198 7755040 -131.372847744 -1550698.16847 0.00350950103754 0.733
199 7798442 -130.888416772 -1545781.01197 0.00350949377676 0.7307
200 7846283 -130.412584063 -1540948.46638 0.00350939924314 0.7299
201 7893152 -129.928301999 -1536025.90141 0.00350918617871 0.7282
202 7939668 -129.462422063 -1531228.67611 0.00350892939204 0.7251
203 7987922 -128.989917033 -1526420.29012 0.00350871695085 0.7256
204 8032225 -128.515389551 -1521602.84631 0.00350890516921 0.7294
205 8075652 -128.050740248 -1516842.62154 0.00350864396217 0.7215
206 8123301 -127.587690193 -1512160.53 0.00350753954357 0.7254
207 8172096 -127.127186295 -1507458.63943 0.00350622753476 0.7234
208 8219821 -126.676045115 -1502818.49957 0.0035049020642 0.7272
209 8267663 -126.2281453 -1498231.13268 0.0035035249891 0.7216
210 8314566 -125.781861325 -1493709.53702 0.00350202401593 0.7131
211 8360691 -125.353461917 -1489383.15247 0.00350090849611 0.7179
212 8408832 -124.907194908 -1484850.56182 0.00350156856053 0.7309
213 8456723 -124.477903017 -1480462.39947 0.00350259061141 0.7233
214 8501202 -124.049589673 -1476134.74425 0.00350307481792 0.7195
215 8547415 -123.63307469 -1471820.92128 0.00350370285538 0.7205
216 8592953 -123.212874246 -1467494.10765 0.00350468278663 0.7182
217 8640240 -122.791352035 -1463248.06015 0.0035057711517 0.7056
218 8686356 -122.378498664 -1458975.60246 0.00350667026562 0.7162
219 8733013 -121.970574872 -1454808.34755 0.00350785110657 0.7125
220 8779704 -121.573672116 -1450734.88696 0.00350849159778 0.7158
221 8827728 -121.174181746 -1446617.85923 0.00350856664805 0.711
222 8875166 -120.785205104 -1442659.05188 0.00350860303987 0.7016
223 8922006 -120.395039555 -1438682.13489 0.00350872910603 0.7043
224 8969148 -120.020285932 -1434772.82579 0.00350827472256 0.7071
225 9017642 -119.639861047 -1430894.0991 0.00350767585707 0.6985
226 9063787 -119.268840821 -1427055.97998 0.00350721509824 0.7102
227 9108384 -118.896422561 -1423215.04742 0.0035076875556 0.7068
228 9153928 -118.520711713 -1419377.75449 0.00350831924547 0.7153
229 9200296 -118.151366744 -1415568.65866 0.00350892318038 0.6965
230 9247331 -117.768716124 -1411643.26636 0.00350967822523 0.7098
231 9293246 -117.397656295 -1407899.92409 0.0035100222916 0.7033
232 9339906 -117.038467889 -1404237.98208 0.00350991979268 0.7097
233 9386426 -116.677092243 -1400513.6115 0.00351014372096 0.7032
234 9433112 -116.326181164 -1396834.70424 0.00351117382504 0.6976
235 9479949 -115.972194164 -1393149.42504 0.00351238837121 0.6988
236 9527470 -115.622965493 -1389534.81749 0.00351423049904 0.7088
237 9572812 -115.277194961 -1385930.79 0.00351622147382 0.7091
238 9618253 -114.939318622 -1382352.11004 0.00351837883162 0.6921
239 9664055 -114.603788819 -1378913.28719 0.00352073340112 0.6985
240 9709713 -114.257248028 -1375335.56597 0.00352218963399 0.6992
241 9755823 -113.915096165 -1371802.30718 0.00352299917219 0.6996
242 9802205 -113.587927729 -1368366.29316 0.00352448363583 0.6936
243 9849040 -113.262718207 -1364952.06098 0.00352620959455 0.6944
244 9895655 -112.936491413 -1361556.05194 0.00352877260493 0.6961
245 9943528 -112.621369349 -1358278.55511 0.00353168962031 0.6941
246 9989902 -112.296362482 -1354915.41998 0.00353375426391 0.6955
247 10036936 -111.975401207 -1351647.93365 0.00353591667726 0.6935
248 10083443 -111.667197632 -1348486.80432 0.00353736933922 0.6957
249 10128494 -111.360815676 -1345316.64896 0.00353949147524 0.6836
250 10174460 -111.052146775 -1342136.3372 0.00354203092933 0.701
251 10221835 -110.74782181 -1339012.34177 0.00354469675734 0.6842
252 10265227 -110.453564276 -1335885.27756 0.00354662752853 0.6864
253 10308918 -110.156656064 -1332793.35138 0.00354861736518 0.68
254 10354155 -109.861926664 -1329681.48443 0.00355120582801 0.6889
255 10402584 -109.566853635 -1326548.44332 0.00355380558876 0.6887
256 10449536 -109.274861666 -1323479.83241 0.00355604862588 0.6788
257 10496664 -108.978421108 -1320386.45973 0.00355774575869 0.6826
258 10544211 -108.701491317 -1317415.04918 0.00356046580208 0.6767
259 10589556 -108.416683416 -1314450.96788 0.00356235840323 0.6783
260 10636436 -108.147729206 -1311584.06167 0.00356483956638 0.6813
261 10683090 -107.860687638 -1308642.28125 0.00356710173545 0.6804
262 10728647 -107.585766341 -1305779.19826 0.0035691993476 0.6771
263 10776716 -107.306448886 -1302836.31465 0.00357164233563 0.6766
264 10823004 -107.032864804 -1299935.10785 0.00357358481253 0.6857
265 10870164 -106.760342916 -1297064.98986 0.00357601610012 0.6793
266 10914498 -106.492298603 -1294212.8546 0.00357917607873 0.6752
267 10958446 -106.222646356 -1291381.76839 0.00358167097233 0.6725
268 11005477 -105.960627791 -1288610.57349 0.00358447980419 0.6703
269 11053556 -105.699439354 -1285808.12985 0.00358685315843 0.6756
270 11100751 -105.442960124 -1283129.39121 0.00358824091628 0.6767
271 11147754 -105.183760456 -1280339.94737 0.00358969552229 0.6765
272 11193535 -104.915759723 -1277564.36294 0.0035921098493 0.6766
273 11238902 -104.663259092 -1274925.18976 0.00359535705081 0.667
274 11284503 -104.404875625 -1272172.18044 0.0035995463746 0.6788
275 11329194 -104.146963289 -1269524.58543 0.0036028214803 0.6718
276 11373075 -103.899112408 -1266898.78736 0.00360603042557 0.668
277 11417933 -103.651840307 -1264321.13051 0.0036087376128 0.6601
278 11461942 -103.406629254 -1261676.51563 0.00361108139697 0.6645
279 11509395 -103.161966256 -1259061.24521 0.00361469369346 0.6738
280 11556140 -102.923045529 -1256512.51878 0.0036185295083 0.6688
281 11603963 -102.692585571 -1254073.99652 0.00362222881133 0.6685
282 11651822 -102.451357755 -1251511.71373 0.00362564869131 0.6723
283 11699295 -102.217814608 -1249027.35813 0.00362886534944 0.6687
284 11744315 -101.981400657 -1246549.01803 0.00363258221484 0.6648
285 11790078 -101.754600766 -1244097.46066 0.00363603647446 0.668
286 11836550 -101.53156994 -1241686.83681 0.0036390268647 0.6642
287 11881295 -101.297461157 -1239228.12918 0.00364235946117 0.6667
288 11928432 -101.075333397 -1236922.3086 0.00364605747038 0.6618
289 11975478 -100.855413751 -1234548.39334 0.00365003252285 0.6551
290 12021127 -100.627107075 -1232104.65981 0.00365377711814 0.6722
291 12067890 -100.40719635 -1229746.88583 0.00365692727412 0.66
292 12113795 -100.18596646 -1227369.18397 0.0036607955817 0.6548
293 12160308 -99.9726108901 -1225054.14858 0.00366444227175 0.6671
294 12204914 -99.7552206913 -1222727.1372 0.0036675528905 0.6625
295 12250091 -99.5411969174 -1220411.53247 0.00367088236259 0.6512
296 12294095 -99.3145203961 -1218006.38031 0.00367426390297 0.6616
297 12341286 -99.1015623009 -1215685.06125 0.00367807812383 0.6576
298 12388835 -98.8871790453 -1213409.52797 0.00368150769873 0.6603
299 12433778 -98.6739740858 -1211118.1438 0.00368458413136 0.6493
300 12479040 -98.4597606582 -1208823.12428 0.00368816341966 0.6456
301 12523662 -98.2509891808 -1206573.03096 0.0036912485197 0.6572
302 12572205 -98.0255978493 -1204195.66423 0.00369446313484 0.6507
303 12620237 -97.8174080688 -1201997.34618 0.00369741049249 0.6469
304 12665147 -97.6132059696 -1199821.05872 0.00370027535154 0.6471
305 12711218 -97.4037886142 -1197555.87712 0.00370457464339 0.653
306 12758015 -97.1966727863 -1195328.32624 0.00370863232421 0.6407
307 12804081 -96.9895894574 -1193123.79072 0.0037119335323 0.6434
308 12848559 -96.7853606094 -1190944.90672 0.00371532832114 0.649
309 12892782 -96.5872341725 -1188824.85909 0.00371862918942 0.652
310 12936702 -96.3811527432 -1186710.35792 0.003721622013 0.6516
311 12983278 -96.1877025736 -1184632.32435 0.00372455336428 0.6451
312 13030176 -95.9925933174 -1182566.78063 0.00372725261784 0.6417
313 13075060 -95.7922989323 -1180444.98176 0.00372962968114 0.6507
314 13122439 -95.5993750954 -1178364.3113 0.00373180578135 0.6437
315 13166585 -95.3976634898 -1176176.10264 0.00373437816933 0.6376
316 13211066 -95.2025228116 -1174102.12063 0.00373725688353 0.641
317 13256114 -95.0179893596 -1172108.8662 0.00374046255553 0.6378
318 13302364 -94.82980608 -1170071.59893 0.00374418613409 0.6449
319 13346811 -94.6375796793 -1167982.2963 0.00374796739665 0.6406
320 13390432 -94.4392214047 -1165865.13291 0.00375099679404 0.6318
321 13436494 -94.2456381482 -1163806.70115 0.00375420268688 0.6442
322 13483223 -94.0521149595 -1161786.46546 0.00375667217114 0.6468
323 13530248 -93.8654858699 -1159774.23065 0.0037589953013 0.6428
324 13573122 -93.6819399361 -1157752.94477 0.00376128993117 0.6489
325 13620971 -93.4985456863 -1155783.6426 0.00376380299559 0.6431
326 13666639 -93.3233323115 -1153870.16052 0.00376634629581 0.6371
327 13711669 -93.1336305914 -1151822.61273 0.00376877277859 0.6393
328 13758862 -92.9498611914 -1149806.5583 0.00377186061153 0.6339
329 13803736 -92.7645733165 -1147871.49737 0.00377486770228 0.6421
330 13850227 -92.5809514668 -1145938.29025 0.00377788257086 0.6308
331 13898555 -92.3948604299 -1143920.83401 0.00378055408465 0.6331
332 13945521 -92.2085350897 -1141923.97121 0.00378292038573 0.6381
333 13989784 -92.0309664455 -1140008.32245 0.00378574327513 0.6368
334 14035215 -91.8513207312 -1138081.52082 0.00378883679864 0.6369
335 14082392 -91.6745747507 -1136176.63281 0.00379230517464 0.6351
336 14127265 -91.4940761302 -1134258.81005 0.00379543599936 0.6251
337 14170977 -91.3140379829 -1132349.27824 0.00379826803131 0.6342
338 14215812 -91.140917606 -1130460.41998 0.00380081919003 0.6274
339 14261783 -90.9568745546 -1128505.78383 0.00380372184705 0.6272
340 14305137 -90.7807934958 -1126622.82002 0.00380742674626 0.6335
341 14350637 -90.5986595682 -1124668.02193 0.0038114949349 0.6308
342 14397143 -90.4162271868 -1122687.79552 0.00381571830145 0.6285
343 14444419 -90.2470767609 -1120874.35417 0.00381923104674 0.6345
344 14489104 -90.0728978946 -1118990.0476 0.00382265887057 0.6336
345 14536740 -89.8984788232 -1117132.58665 0.00382548051738 0.6277
346 14584406 -89.7183228881 -1115202.39756 0.00382885055552 0.6294
347 14631813 -89.5502817955 -1113391.38312 0.00383186367155 0.6255
348 14679748 -89.3727843709 -1111559.43601 0.00383537259559 0.6279
349 14723918 -89.1981162123 -1109676.71987 0.00383914024079 0.6258
350 14769042 -89.030519197 -1107845.07979 0.00384336648319 0.6162
351 14816910 -88.856406428 -1106000.31058 0.00384774184357 0.6166
352 14864760 -88.6755481533 -1104029.25926 0.00385173548436 0.631
353 14912540 -88.5001122589 -1102145.59557 0.00385597772425 0.628
354 14961175 -88.3349094116 -1100341.20134 0.00385991360674 0.6129
355 15008133 -88.1669816742 -1098521.75425 0.00386421176709 0.6212
356 15054418 -87.9968966495 -1096720.70941 0.00386770662071 0.6213
357 15100931 -87.8217005035 -1094894.56041 0.00387124910511 0.625
358 15146619 -87.6555285861 -1093135.70796 0.00387470275204 0.6223
359 15192163 -87.4880902484 -1091328.73463 0.00387815412791 0.6254
360 15238656 -87.3161310359 -1089518.00449 0.00388108035368 0.6228
361 15286170 -87.1436077181 -1087675.65402 0.00388324356313 0.6257
362 15331220 -86.9824960602 -1085950.86618 0.00388530940629 0.6208
363 15377681 -86.8208385335 -1084248.97989 0.00388683568395 0.6138
364 15422623 -86.658197023 -1082496.24537 0.00388857747034 0.6197
365 15466924 -86.4870637526 -1080700.16796 0.00389024809562 0.618
366 15512555 -86.321455716 -1078949.52219 0.00389251409837 0.6239
367 15559757 -86.1535375622 -1077198.80764 0.00389513308071 0.6169
368 15605983 -85.9949540478 -1075439.34657 0.00389742895682 0.6124
369 15651403 -85.828455312 -1073666.78449 0.0038981084327 0.6133
370 15697911 -85.6655674802 -1071944.64485 0.00390001025225 0.6183
371 15744209 -85.5063465115 -1070223.84342 0.00390268594069 0.6116
372 15790607 -85.3430545434 -1068496.49675 0.00390620244635 0.6119
373 15838825 -85.1706789453 -1066681.79321 0.00390984436012 0.6138
374 15886824 -85.0045961226 -1064893.11761 0.00391433730545 0.624
375 15933994 -84.845007123 -1063153.5129 0.00391855952749 0.6126
376 15982065 -84.6759859941 -1061370.61389 0.00392291933518 0.6102
377 16027690 -84.5150556307 -1059702.86617 0.00392691984119 0.6143
378 16073820 -84.3571220158 -1058005.4144 0.00393150203988 0.613
379 16118414 -84.1999876521 -1056320.72192 0.00393452630257 0.6049
380 16161406 -84.0407833424 -1054604.66677 0.00393765877226 0.6129
381 16206827 -83.8783950398 -1052883.37597 0.00393915280643 0.6016
382 16252328 -83.7186137671 -1051194.69475 0.00394028459816 0.6115
383 16299610 -83.5548729016 -1049450.17897 0.00394173418545 0.6069
384 16346954 -83.3992843445 -1047776.56782 0.00394351854218 0.6068
385 16393514 -83.2404999432 -1046083.08287 0.00394543687415 0.6063
386 16440487 -83.0883889116 -1044473.30391 0.00394795170662 0.6031
387 16487602 -82.9392969585 -1042880.1806 0.00395035554103 0.6023
388 16533028 -82.7938990816 -1041308.75723 0.00395298473798 0.6063
389 16579288 -82.6410432161 -1039688.66457 0.00395689664363 0.5985
390 16625797 -82.4993845555 -1038104.74159 0.00395982978452 0.5951
391 16667338 -82.3479513851 -1036510.05348 0.0039624962405 0.5973
392 16708406 -82.1966156603 -1034892.90853 0.00396475096336 0.6053
393 16751151 -82.0436642325 -1033238.6807 0.0039663202942 0.601
394 16792801 -81.8919506005 -1031646.83004 0.00396788349677 0.6017
395 16834223 -81.7398700898 -1029998.45122 0.00396893685166 0.5892
396 16874825 -81.591612335 -1028437.00746 0.00397057211649 0.6
397 16915832 -81.4429686385 -1026857.17278 0.00397251939148 0.5997
398 16957712 -81.2936771633 -1025283.99322 0.00397436835687 0.5978
399 17000851 -81.1492670086 -1023686.32259 0.00397817008591 0.5944
400 17042487 -81.0047153946 -1022119.86396 0.00398076025289 0.5962
401 17086662 -80.8557341535 -1020490.24283 0.0039832472014 0.5962
402 17125210 -80.7064202585 -1018891.29885 0.00398620540455 0.5962
403 17167056 -80.5551900017 -1017314.52368 0.00398940118515 0.6002
404 17208949 -80.408348109 -1015765.20671 0.00399191840281 0.5936
405 17254297 -80.2623005366 -1014198.26983 0.00399439381336 0.597
406 17293452 -80.1241777384 -1012751.65234 0.00399606872671 0.598
407 17334509 -79.9790008029 -1011217.28517 0.00399825007159 0.5942
408 17376805 -79.8376186096 -1009710.94503 0.00400068927268 0.5994
409 17418525 -79.6958461989 -1008192.19696 0.00400289588018 0.5999
410 17457390 -79.5565561579 -1006710.45812 0.00400491017156 0.6002
411 17498283 -79.416328005 -1005207.52788 0.00400535118284 0.5887
412 17538326 -79.2904612303 -1003812.58096 0.00400594610369 0.5933
413 17578487 -79.1615248947 -1002434.3433 0.00400765711408 0.5854
414 17617177 -79.0218157537 -1000924.32195 0.00400996000772 0.5902
415 17659836 -78.8843212129 -999474.356407 0.00401161720538 0.5866
416 17701455 -78.7474707178 -998025.058349 0.00401350363915 0.5856
417 17741677 -78.616043316 -996635.587794 0.00401609727145 0.5886
418 17781445 -78.4764067217 -995161.499683 0.00401835484119 0.5949
419 17822328 -78.3373875961 -993692.813208 0.00402077444893 0.5877
420 17861185 -78.204086399 -992230.5841 0.00402374682345 0.5897
421 17901567 -78.0642961078 -990764.24899 0.00402687612828 0.5861
422 17942063 -77.9320741434 -989348.904102 0.00402987054121 0.5833
423 17984872 -77.7966761771 -987947.39852 0.00403278011758 0.5884
424 18027568 -77.6640222708 -986540.60498 0.00403515295273 0.5961
425 18070319 -77.5373495999 -985189.600179 0.00403678637809 0.5811
426 18111223 -77.4132582185 -983841.527588 0.00403777028848 0.5814
427 18151483 -77.2821133146 -982445.103504 0.00403921376076 0.5786
428 18193584 -77.1521376505 -981083.488061 0.00404081789438 0.5865
429 18233680 -77.0270359593 -979724.644627 0.00404211496257 0.5869
430 18275497 -76.8890552472 -978279.075565 0.0040435769355 0.5865
431 18317483 -76.761959859 -976923.145265 0.00404609406508 0.5828
432 18358399 -76.6462372011 -975658.211754 0.00404814117623 0.5847
433 18399507 -76.516938197 -974297.204027 0.00404993955203 0.5828
434 18442249 -76.3884952786 -972910.50432 0.00405235988038 0.5788
435 18484560 -76.2628190373 -971589.703384 0.00405397074553 0.5776
436 18525861 -76.1402121163 -970244.773253 0.00405547426994 0.5754
437 18566321 -76.0211780902 -968953.26941 0.00405676816254 0.5773
438 18608139 -75.8978970212 -967633.579832 0.00405755035834 0.5806
439 18647549 -75.7806825505 -966362.221552 0.00405839197567 0.5769
440 18689518 -75.6542744642 -965017.310737 0.00405889016282 0.576
441 18728816 -75.5355673881 -963772.408131 0.00405990793942 0.5741
442 18768704 -75.4049315386 -962375.283901 0.00406069500357 0.5713
443 18808355 -75.2876872354 -961146.073319 0.00406252546381 0.5794
444 18849237 -75.1703426298 -959869.342516 0.00406315314344 0.5802
445 18890727 -75.0529064079 -958594.535611 0.00406446058207 0.572
446 18930606 -74.9400700924 -957357.874716 0.00406567395919 0.5888
447 18970457 -74.8277958884 -956152.993278 0.00406780662982 0.5716
448 19012541 -74.7106403195 -954901.697105 0.00407061630736 0.5727
449 19053907 -74.5908473705 -953661.855379 0.00407372862463 0.5711
450 19095026 -74.4807708566 -952482.115775 0.00407641552684 0.5737
451 19136784 -74.3745075913 -951299.921468 0.0040793174437 0.5664
452 19179489 -74.2694263283 -950145.384324 0.00408257719896 0.571
453 19220331 -74.1602354898 -948972.714245 0.00408488348175 0.5628
454 19260114 -74.0486848244 -947763.43812 0.00408617329891 0.5691
455 19300020 -73.9351381791 -946569.393007 0.00408872558927 0.5631
456 19341642 -73.8280861435 -945405.231797 0.00409056366325 0.5645
457 19382458 -73.7222021124 -944321.538558 0.00409245198303 0.5725
458 19421558 -73.6125578458 -943103.768783 0.00409540621004 0.5714
459 19459131 -73.5004077165 -941963.567973 0.0040983465013 0.5721
460 19496835 -73.3923942665 -940831.455067 0.0041004022266 0.5675
461 19540208 -73.2814912796 -939646.358028 0.00410224362949 0.5724
462 19581770 -73.1707225938 -938440.784045 0.00410444914414 0.5767
463 19624887 -73.0633608701 -937325.305531 0.00410669879316 0.5647
464 19665375 -72.9541041613 -936160.187854 0.00410890950041 0.5627
465 19704764 -72.852059261 -935045.597256 0.00411149103516 0.5559
466 19744467 -72.7449099782 -933919.350266 0.0041141780664 0.5677
467 19783218 -72.6381580126 -932748.160174 0.00411605830338 0.5599
468 19823831 -72.5192650267 -931511.151342 0.00411744434287 0.5704
469 19863763 -72.4162825614 -930375.527173 0.00411935108208 0.5702
470 19904514 -72.3202348269 -929272.856953 0.00412158304062 0.5554
471 19945924 -72.2190295065 -928161.82151 0.00412371870413 0.5551
472 19988675 -72.1136256662 -927012.45019 0.00412630394924 0.5702
473 20029028 -72.0132940858 -925939.13637 0.00412896732959 0.5601
474 20070386 -71.9118772849 -924785.274461 0.00413189353069 0.5717
475 20108722 -71.8139687232 -923722.505572 0.00413464518445 0.5471
476 20150011 -71.7204065905 -922700.595027 0.00413773713 0.5587
477 20192348 -71.6177617874 -921569.892055 0.00414149565724 0.5582
478 20236541 -71.5234415699 -920529.205142 0.004144896274 0.5613
479 20277157 -71.4232573375 -919486.782315 0.00414771135481 0.5597
480 20319120 -71.3258318614 -918420.22956 0.00415128117058 0.5556
481 20358849 -71.2318288101 -917368.700434 0.00415458672964 0.56
482 20399487 -71.1375523056 -916315.522325 0.00415752559551 0.5609
483 20440384 -71.0419420044 -915256.614341 0.00415940091049 0.5641
484 20479641 -70.9455852174 -914192.836453 0.0041613404201 0.5522
485 20519507 -70.8580572439 -913203.382553 0.00416328350867 0.5476
486 20559961 -70.7644978966 -912154.223073 0.00416513229275 0.5549
487 20599989 -70.6716547187 -911158.731654 0.00416674923663 0.5614
488 20637816 -70.5796553364 -910151.544066 0.00416893010497 0.5578
489 20679682 -70.4896019611 -909195.105147 0.00417151420289 0.5521
490 20721439 -70.3870682257 -908079.839699 0.00417428832574 0.5569
491 20762792 -70.2924897453 -907032.032893 0.00417666038745 0.5402
492 20804369 -70.2003649319 -906029.673914 0.00417922925787 0.5522
493 20848696 -70.1118365038 -905092.622134 0.00418127211362 0.5511
494 20889898 -70.0217274068 -904075.897147 0.00418311107498 0.5514
495 20932291 -69.9258057998 -903020.12208 0.00418473335549 0.5489
496 20972435 -69.8441388696 -902116.588613 0.00418641747712 0.5544
497 21014876 -69.7515469675 -901112.250643 0.00418777124157 0.5493
498 21055898 -69.664614672 -900167.241833 0.00418892970521 0.5498
499 21094662 -69.5722927971 -899198.816985 0.00419111710865 0.5445
500 21135881 -69.480044309 -898191.952234 0.00419270769552 0.546
501 21176275 -69.3994979441 -897301.928871 0.00419418327888 0.5459
502 21218384 -69.3164419489 -896391.839083 0.00419540528822 0.5498
503 21258074 -69.2311119457 -895452.985507 0.00419697413701 0.5492
504 21297966 -69.1506094879 -894548.788162 0.00419796429372 0.5517
505 21337416 -69.059246728 -893579.806196 0.00420021629613 0.5533
506 21379085 -68.973501699 -892689.730017 0.004202257366 0.5396
507 21424804 -68.8972029952 -891820.354677 0.00420349683422 0.5452
508 21466594 -68.8111313221 -890858.854677 0.0042050170376 0.5498
509 21507010 -68.7309293933 -889969.152003 0.00420611755266 0.5484
510 21546609 -68.6461904865 -889044.268331 0.00420800187354 0.5386
511 21589066 -68.5632164556 -888130.43713 0.00420896841933 0.5496
512 21629712 -68.4816833264 -887237.828522 0.0042102460717 0.5425
513 21673075 -68.393156706 -886270.592494 0.00421246478781 0.5426
514 21713352 -68.3061740824 -885311.846552 0.00421348498232 0.5444
515 21753991 -68.2374441658 -884524.613577 0.00421438297096 0.5523
516 21795397 -68.1586753713 -883663.398802 0.0042157116299 0.5314
517 21835104 -68.0801763785 -882781.476389 0.00421738907674 0.5438
518 21874121 -68.0002435723 -881891.983052 0.00421900746185 0.5402
519 21913664 -67.9188284467 -880984.184797 0.00421957871475 0.5434
520 21954641 -67.8363973514 -880080.999235 0.004220080453 0.5303
521 21994440 -67.7544831916 -879184.837713 0.00422121034972 0.55
522 22035131 -67.6831197708 -878371.237349 0.00422326572149 0.5425
523 22074363 -67.607556106 -877532.189691 0.00422473537564 0.5376
524 22114489 -67.5363278639 -876713.415128 0.00422675971219 0.5437
525 22152968 -67.4645161588 -875921.780909 0.0042278885059 0.5363
526 22195188 -67.3897859947 -875132.188102 0.00422909510782 0.5398
527 22235299 -67.3083250745 -874251.31449 0.00423102635991 0.5372
528 22277248 -67.2374236823 -873426.921527 0.00423413275535 0.5418
529 22316867 -67.161995848 -872558.60761 0.00423706018652 0.5372
530 22357456 -67.0847129901 -871731.801614 0.00423969003787 0.537
531 22399396 -67.0096584089 -870903.531698 0.00424159873864 0.532
532 22440595 -66.9439182441 -870135.958342 0.00424323946269 0.5311
533 22481684 -66.8734966056 -869344.398654 0.00424472254544 0.5401
534 22518318 -66.7942546797 -868476.540283 0.00424655597418 0.5402
535 22553771 -66.7302375816 -867784.243064 0.00424815654945 0.527
536 22589480 -66.6564446029 -866961.725591 0.00425052772696 0.537
537 22624531 -66.5769515009 -866084.138351 0.00425261382394 0.5406
538 22659104 -66.5095347483 -865299.754761 0.00425445198938 0.5408
539 22695709 -66.439365463 -864486.603993 0.00425567582584 0.5325
540 22729443 -66.3701734671 -863681.930336 0.004257052254 0.5338
541 22765335 -66.294158808 -862862.772979 0.00425743104702 0.5343
542 22800888 -66.2227899978 -862084.851002 0.00425879619499 0.5317
543 22837674 -66.1460218939 -861230.587795 0.00426074031168 0.5276
544 22874181 -66.0825596767 -860504.804763 0.00426282700537 0.5306
545 22910933 -66.0132534317 -859731.118214 0.00426394314403 0.5311
546 22946070 -65.9428102696 -858979.680182 0.00426599065102 0.5331
547 22981938 -65.8709935158 -858218.467644 0.00426924113085 0.5334
548 23017098 -65.8012049069 -857453.580788 0.00427272158037 0.5311
549 23052288 -65.7293311329 -856655.934968 0.00427661076228 0.5281
550 23086817 -65.665915692 -855978.562954 0.00428120874608 0.5268
551 23122500 -65.5875242242 -855110.495746 0.00428462491484 0.5349
552 23159506 -65.5206576501 -854360.767479 0.00428797992332 0.5263
553 23195010 -65.443725729 -853456.992676 0.00429087870246 0.5282
554 23228431 -65.3744434992 -852676.235383 0.00429413158695 0.5282
555 23264855 -65.3110503017 -851961.168205 0.00429584251377 0.5229
556 23300386 -65.2454077344 -851238.406294 0.00429911633231 0.5308
557 23335071 -65.1777339661 -850524.802272 0.00430161459729 0.5309
558 23369096 -65.1133626903 -849837.811423 0.0043036125892 0.5296
559 23406002 -65.0423032439 -849071.960061 0.00430592594489 0.5144
560 23440157 -64.982817579 -848397.682232 0.00430786756972 0.525
561 23476034 -64.9251704803 -847681.544701 0.00431006208297 0.5287
562 23512357 -64.852382998 -846894.807434 0.00431197552969 0.5247
563 23546531 -64.7826737587 -846131.569638 0.00431486158044 0.5307
564 23582273 -64.7151480785 -845401.66388 0.00431867400905 0.5169
565 23616592 -64.6479664301 -844680.406483 0.00432158253953 0.5284
566 23651911 -64.5858609763 -843984.793598 0.00432550968062 0.5152
567 23686579 -64.5226080596 -843270.118248 0.00432860248701 0.5294
568 23722021 -64.4578544587 -842540.609815 0.00433191408642 0.5206
569 23757048 -64.3904998927 -841764.670875 0.00433583614972 0.524
570 23789787 -64.3308540854 -841029.85378 0.00433804706938 0.516
571 23826178 -64.2610913072 -840293.718898 0.0043406124775 0.5131
572 23861596 -64.2009408227 -839620.329193 0.00434298941172 0.5178
573 23899857 -64.1377607835 -838906.760449 0.00434564697007 0.519
574 23933902 -64.0755500855 -838207.942363 0.00434937539538 0.5157
575 23968788 -64.0173842271 -837537.072743 0.00435419404925 0.5188
576 24004023 -63.9526985991 -836845.886866 0.00435786101824 0.5102
577 24036700 -63.8938138413 -836189.526493 0.00436075809579 0.5148
578 24074325 -63.8339684963 -835515.463641 0.00436377191958 0.513
579 24110512 -63.7749977127 -834865.243127 0.00436542042098 0.5161
580 24142665 -63.7191107596 -834233.295088 0.00436737114768 0.5126
581 24178315 -63.6518079104 -833490.647214 0.00436924960101 0.5214
582 24213952 -63.5961348209 -832862.821191 0.00437187061453 0.5114
583 24250058 -63.5412788278 -832199.800684 0.00437438527563 0.53
584 24286611 -63.4795443629 -831532.605667 0.00437670358033 0.5239
585 24322767 -63.4168729076 -830857.758255 0.00438072930926 0.5139
586 24359010 -63.3560542515 -830184.343985 0.00438432290248 0.5159
587 24392678 -63.3002711509 -829499.852417 0.00438821939973 0.5159
588 24425224 -63.2478863625 -828951.001482 0.00439163424775 0.5163
589 24460694 -63.1856580479 -828259.034696 0.00439569304143 0.5075
590 24496838 -63.1258214235 -827549.528378 0.00439825955374 0.5193
591 24533804 -63.0656139168 -826912.764487 0.00440027094631 0.5175
592 24569159 -63.0015928444 -826218.652538 0.00440205753478 0.5166
593 24605476 -62.9494648013 -825646.34662 0.00440373025963 0.5199
594 24639581 -62.8984682472 -825039.766702 0.00440644514368 0.5095
595 24673627 -62.8349138616 -824334.851842 0.00440947735743 0.5104
596 24708432 -62.7860002256 -823752.315675 0.00441210852602 0.516
597 24742649 -62.7334792922 -823136.39256 0.00441575141216 0.5178
598 24777370 -62.6782464682 -822492.325644 0.00441932681318 0.512
599 24814131 -62.6285727748 -821865.055819 0.00442205132271 0.5145
600 24849647 -62.5727063561 -821175.350405 0.00442471851284 0.5106
601 24883821 -62.513999329 -820545.549519 0.00442798462877 0.5119
602 24918241 -62.45254667 -819883.735444 0.00443014529246 0.5127
603 24954210 -62.3912591869 -819232.526971 0.0044316599563 0.5057
604 24987489 -62.3347262266 -818576.410648 0.00443348544455 0.5171
605 25026706 -62.2880496624 -817985.699951 0.00443464777282 0.5094
606 25061644 -62.2252684744 -817274.937837 0.0044358573911 0.5068
607 25098113 -62.1707236306 -816674.84323 0.00443659458981 0.507
608 25135835 -62.1214579821 -816086.734522 0.00443759568161 0.5163
609 25171793 -62.0758273001 -815519.249274 0.00443849315884 0.5075
610 25206670 -62.0212141831 -814860.709788 0.0044399641529 0.5167
611 25242745 -61.9729962451 -814278.021365 0.00444166534892 0.5057
612 25277624 -61.9167934109 -813613.606165 0.00444322516605 0.5122
613 25311124 -61.8614404152 -813006.766684 0.00444509516573 0.5085
614 25345715 -61.8127640733 -812437.274873 0.00444755713092 0.5037
615 25379949 -61.7647057798 -811884.9469 0.00444986366865 0.5099
616 25414388 -61.7137494984 -811318.646833 0.004451787988 0.5015
617 25451180 -61.6573969056 -810680.46956 0.00445342796945 0.5176
618 25485132 -61.6006971806 -810026.247106 0.00445463995383 0.5094
619 25520795 -61.5437736333 -809411.396351 0.00445637861329 0.4997
620 25556073 -61.4828831311 -808684.084487 0.00445880280722 0.5127
621 25587884 -61.42832594 -808089.626996 0.00446043687795 0.5001
622 25623496 -61.3753843515 -807508.852106 0.00446185801659 0.504
623 25657838 -61.3252628432 -806941.044301 0.00446304045534 0.5078
624 25691259 -61.2761073959 -806375.369412 0.00446498459981 0.5069
625 25727480 -61.2237847178 -805777.992981 0.00446716860229 0.5035
626 25761574 -61.1713441361 -805206.422114 0.00446915355583 0.5019
627 25798835 -61.1188340077 -804565.498178 0.00447147951412 0.5043
628 25834239 -61.0707137518 -804018.041993 0.00447256979745 0.5032
629 25868901 -61.0220543591 -803463.485009 0.00447387634402 0.5022
630 25903343 -60.9703750422 -802887.946833 0.00447546527697 0.5034
631 25939691 -60.922894604 -802327.312635 0.00447739845772 0.4972
632 25973794 -60.876514792 -801762.435138 0.00447939139674 0.506
633 26009281 -60.8200179905 -801133.685334 0.00448158447703 0.4997
634 26043252 -60.7730587737 -800611.925616 0.00448373895212 0.5061
635 26076722 -60.7282012724 -800080.678288 0.0044864705427 0.494
636 26115642 -60.6823426057 -799557.454642 0.00448896714048 0.4957
637 26150597 -60.6333268716 -798999.672961 0.00449198240938 0.4965
638 26186437 -60.5863635391 -798472.68793 0.00449496090272 0.5059
639 26220279 -60.542103304 -797980.408354 0.00449828908436 0.4974
640 26255894 -60.4863640525 -797380.944558 0.00450230904183 0.5003
641 26290201 -60.4435367448 -796892.491696 0.00450653409563 0.4988
642 26323357 -60.4027949577 -796388.186844 0.00451040205317 0.49
643 26358209 -60.3523827068 -795838.86029 0.00451436080787 0.5044
644 26394233 -60.3002055649 -795268.423059 0.00451849336745 0.5023
645 26432639 -60.2504388111 -794657.688305 0.00452254683064 0.4918
646 26468552 -60.1965534439 -794094.181252 0.00452607988712 0.5006
647 26505874 -60.1524848952 -793608.923623 0.00452935154352 0.499
648 26540477 -60.1020157921 -793094.075507 0.00453172946882 0.4932
649 26575046 -60.0467123782 -792493.448338 0.00453470796742 0.4983
650 26609413 -60.0003152215 -791972.937566 0.0045389952506 0.4962
651 26647764 -59.9533256448 -791493.292239 0.00454226856191 0.4979
652 26682731 -59.9111805298 -790988.497648 0.00454512670086 0.4952
653 26718966 -59.8626920554 -790482.856667 0.00454672591506 0.4871
654 26756913 -59.8189327418 -790000.571742 0.00454926513824 0.4944
655 26791415 -59.7652547447 -789409.490066 0.0045511985297 0.4955
656 26826843 -59.7188772206 -788890.587507 0.00455316863816 0.4943
657 26862356 -59.6699492815 -788326.50458 0.00455532055518 0.4933
658 26898653 -59.6274821416 -787843.021551 0.00455711216193 0.4945
659 26933020 -59.5901120278 -787391.543851 0.00455911327325 0.5005
660 26967220 -59.5363044095 -786818.257062 0.00456059396129 0.5017
661 27005079 -59.4882644841 -786261.546352 0.00456244298036 0.4883
662 27041679 -59.448773527 -785784.899462 0.00456468458185 0.4941
663 27074347 -59.39757898 -785224.439145 0.00456655562638 0.488
664 27107655 -59.3496636842 -784737.677057 0.00456820195278 0.4893
665 27137749 -59.3112569658 -784287.910695 0.00456990856981 0.4988
666 27168179 -59.2702128864 -783823.804554 0.00457177250262 0.4961
667 27198329 -59.2262829688 -783322.711992 0.00457429167728 0.4915
668 27229345 -59.1849862627 -782849.096167 0.00457610074041 0.4931
669 27256485 -59.1500732598 -782399.55782 0.00457826557817 0.4981
670 27287147 -59.1011423622 -781834.878568 0.00458030170214 0.4904
671 27320474 -59.0486952411 -781274.488531 0.00458199971955 0.4998
672 27349434 -59.0007175311 -780768.881666 0.00458379285366 0.4868
673 27378931 -58.9492635426 -780220.197457 0.00458515832758 0.4922
674 27407712 -58.9151398129 -779776.844474 0.00458639074907 0.4884
675 27440530 -58.8648870087 -779222.453097 0.00458715534891 0.4979
676 27469551 -58.824842661 -778766.015105 0.00458801411288 0.4904
677 27500719 -58.7813169915 -778275.113922 0.00458784228889 0.4979
678 27530912 -58.7372272936 -777774.816852 0.00458745602249 0.4879
679 27562849 -58.6911591455 -777281.352891 0.00458735126262 0.4963
680 27592430 -58.6411057623 -776753.044719 0.00458762971576 0.4845
681 27623755 -58.5996015146 -776278.21882 0.00458867871152 0.4807
682 27655348 -58.5557284032 -775782.326262 0.00459064974514 0.4781
683 27683632 -58.5137196586 -775292.037295 0.00459256634039 0.4931
684 27713967 -58.4736083029 -774790.730595 0.00459401784193 0.4879
685 27744515 -58.4388037518 -774377.238972 0.00459601815441 0.4917
686 27775419 -58.3929234287 -773885.025683 0.00459799342634 0.4897
687 27806797 -58.3565987313 -773465.846205 0.00460015972178 0.4911
688 27836477 -58.3143632816 -772971.237324 0.00460256245717 0.4893
689 27867641 -58.2681976911 -772420.89366 0.00460618458144 0.4826
690 27897287 -58.2277064665 -771926.788704 0.0046089254788 0.4878
691 27926976 -58.182230864 -771449.951968 0.00461204957932 0.4885
692 27954886 -58.1382661172 -770977.439508 0.00461526461072 0.4817
693 27984012 -58.1029221448 -770560.633286 0.00461808931214 0.4874
694 28015410 -58.0580165372 -770094.502682 0.00462061244628 0.4811
695 28044905 -58.0162868122 -769649.415739 0.00462353033431 0.4868
696 28075159 -57.9751623785 -769243.984593 0.00462537087184 0.4817
697 28107230 -57.9304112105 -768741.745905 0.00462723161195 0.4862
698 28137210 -57.8896612441 -768300.808168 0.00462974679001 0.4852
699 28166720 -57.8407130885 -767813.283312 0.00463148776782 0.4855
700 28197089 -57.795922096 -767308.817259 0.00463270295958 0.4759
701 28229588 -57.7597209306 -766878.168518 0.00463367656271 0.4791
702 28260551 -57.7246025126 -766473.158777 0.004635454876 0.4817
703 28289778 -57.6846001285 -766010.405212 0.00463717101295 0.487
704 28319671 -57.6431062071 -765536.743664 0.00463874426379 0.485
705 28350231 -57.5979392958 -765052.583674 0.00463999342455 0.4835
706 28378528 -57.5651052059 -764665.104165 0.0046420334674 0.478
707 28411077 -57.5234476788 -764192.629232 0.00464426039136 0.4845
708 28442645 -57.4846118436 -763749.884915 0.00464658793688 0.4778
709 28472148 -57.4493974923 -763351.385896 0.00464701467524 0.4824
710 28504108 -57.4052857264 -762865.799633 0.00464787984704 0.4791
711 28533278 -57.3704275845 -762476.56127 0.00464837405066 0.4811
712 28565163 -57.3406527056 -762106.640486 0.00464912463186 0.4797
713 28595479 -57.2980835335 -761642.124089 0.00465011096265 0.4791
714 28626634 -57.259865302 -761200.36616 0.00465109120182 0.4856
715 28658790 -57.2239644302 -760814.920582 0.00465242906171 0.4884
716 28688117 -57.1878961102 -760364.126938 0.0046539648989 0.4697
717 28718345 -57.1481936042 -759918.357136 0.00465514788784 0.4797
718 28748489 -57.1091996763 -759522.870898 0.00465685635063 0.4851
719 28776955 -57.0756265513 -759119.947082 0.00465782465336 0.4732
720 28804879 -57.0452977901 -758744.909989 0.00465894039394 0.4745
721 28834492 -57.012506917 -758304.978435 0.00466062010509 0.4841
722 28865149 -56.9698436672 -757863.054544 0.00466261160802 0.4814
723 28893567 -56.929840612 -757398.593624 0.00466428525872 0.4841
724 28925218 -56.8978609978 -756979.755657 0.00466525489325 0.4798
725 28953195 -56.8584718665 -756533.342236 0.00466613417624 0.4876
726 28983129 -56.8216364393 -756089.76591 0.00466751771778 0.4737
727 29013160 -56.7831989829 -755675.319856 0.00466844350057 0.469
728 29043118 -56.7447734429 -755260.436597 0.00467028649185 0.4721
729 29071651 -56.7161324025 -754925.493617 0.00467202097964 0.4846
730 29101321 -56.6769981082 -754459.180445 0.00467342260683 0.474
731 29132044 -56.6397188831 -754057.776865 0.00467545062433 0.4771
732 29161747 -56.6085280439 -753683.768509 0.00467694077964 0.4729
733 29191538 -56.5709232896 -753270.546361 0.00467805620455 0.47
734 29220299 -56.5392905605 -752915.983469 0.00467843957493 0.4802
735 29253219 -56.5004960908 -752459.718813 0.00467893239492 0.4718
736 29286436 -56.4626620562 -752033.528025 0.00467965845306 0.477
737 29316446 -56.4331819618 -751696.840682 0.00468086865116 0.4716
738 29344665 -56.400968083 -751343.66039 0.00468223872258 0.4782
739 29375040 -56.3670879998 -750926.181809 0.00468360259634 0.4817
740 29403970 -56.3310860399 -750527.951681 0.00468534324106 0.4683
741 29436991 -56.3011159275 -750194.370543 0.00468702237744 0.4774
742 29467294 -56.2611732916 -749733.220544 0.00468807107617 0.471
743 29497466 -56.2281599248 -749330.153362 0.00468909309779 0.4767
744 29525469 -56.1894742413 -748954.855282 0.00468949894563 0.4704
745 29553323 -56.1538126983 -748537.180749 0.00468849693111 0.4685
746 29582902 -56.1196870555 -748134.25976 0.00468872844813 0.4797
747 29612322 -56.0883335276 -747782.57429 0.00468988772439 0.473
748 29644193 -56.0569234025 -747376.630459 0.00469141775213 0.4799
749 29674902 -56.0219516934 -746999.564965 0.00469330945831 0.4779
750 29705632 -55.9956609998 -746669.985067 0.00469408424009 0.4736
751 29734834 -55.954578609 -746196.052548 0.00469515418133 0.4765
752 29764494 -55.9105631511 -745748.404143 0.00469635866006 0.4756
753 29794719 -55.871858415 -745327.950164 0.00469814015515 0.4747
754 29823725 -55.8401078365 -744965.577972 0.00470088468944 0.4716
755 29853836 -55.8080906905 -744605.615667 0.00470353474022 0.4726
756 29882551 -55.7694339174 -744165.419232 0.00470481404926 0.4772
757 29913710 -55.7368102493 -743807.560689 0.00470636043638 0.4714
758 29947281 -55.7007936612 -743384.71275 0.00470738825313 0.4742
759 29977758 -55.6685875277 -743040.139612 0.00470869418406 0.4627
760 30006903 -55.6369352186 -742672.775362 0.00471040776803 0.4753
761 30035913 -55.6044299643 -742292.468246 0.00471267070529 0.4714
762 30066272 -55.5695470001 -741875.407205 0.00471676535228 0.48
763 30096299 -55.535774 -741465.030575 0.00472082493934 0.4692
764 30126869 -55.5124355247 -741160.954032 0.0047231187619 0.478
765 30157458 -55.4755398595 -740740.373881 0.00472502309868 0.4652
766 30187272 -55.4426781373 -740336.732998 0.00472609407862 0.4693
767 30218060 -55.4054981057 -739908.125818 0.00472738482163 0.4659
768 30249565 -55.3706307963 -739516.16037 0.00472839584235 0.4604
769 30278820 -55.3382833471 -739176.732873 0.00472932417782 0.4747
770 30311340 -55.310891592 -738870.262778 0.00472999572015 0.4721
771 30341200 -55.2776959615 -738427.001752 0.00473135872963 0.465
772 30371863 -55.2403322896 -738051.609943 0.00473223706414 0.4627
773 30405523 -55.2086674573 -737682.556851 0.0047331199854 0.4676
774 30436855 -55.1830624378 -737356.682075 0.00473486412756 0.4716
775 30466320 -55.1467611288 -736962.365407 0.00473626457228 0.4745
776 30497100 -55.1005428773 -736513.540839 0.00473807697042 0.469
777 30527306 -55.0659812264 -736132.291033 0.00473968035421 0.4642
778 30557137 -55.0335874153 -735807.267973 0.00474046586813 0.4716
779 30587607 -55.0127322807 -735506.027244 0.00474187524779 0.4632
780 30616937 -54.9833406405 -735173.733451 0.00474252846131 0.4604
781 30645680 -54.9565311298 -734818.100697 0.00474284164943 0.4629
782 30676597 -54.9301678347 -734478.62091 0.00474445240853 0.461
783 30705860 -54.8970481597 -734107.337202 0.00474515818884 0.4616
784 30735945 -54.8684813017 -733747.810946 0.00474636017196 0.4718
785 30765778 -54.8399580993 -733393.697674 0.00474802576732 0.4673
786 30797319 -54.8098623011 -733052.016436 0.0047511869332 0.4642
787 30826975 -54.7836372893 -732728.941236 0.00475336818134 0.4614
788 30858960 -54.7461551094 -732309.441247 0.00475591042958 0.4675
789 30890865 -54.7143667414 -731924.434986 0.00475693699411 0.469
790 30922152 -54.6778887688 -731527.532322 0.00475792269673 0.459
791 30950991 -54.6492270619 -731207.098789 0.00475945309799 0.4663
792 30980969 -54.6247545369 -730887.5776 0.00476132562724 0.4623
793 31009921 -54.5955189777 -730585.570525 0.00476374842433 0.4666
794 31041308 -54.570807767 -730278.916775 0.00476592757494 0.4727
795 31070846 -54.544332542 -729971.549408 0.00476799233489 0.4646
796 31099350 -54.5072702562 -729600.289325 0.00477004665161 0.4642
797 31129922 -54.4736450972 -729182.024899 0.00477172770427 0.4622
798 31160353 -54.451783543 -728927.604752 0.00477330844356 0.4702
799 31192609 -54.4229867955 -728560.9073 0.00477511117082 0.4596
800 31222043 -54.3932271493 -728210.701399 0.00477528677168 0.4632
801 31251785 -54.360538235 -727834.549837 0.00477654417195 0.4576
802 31280825 -54.3359994009 -727540.140164 0.00477781314902 0.463
803 31309572 -54.3050638023 -727196.435588 0.00477837667806 0.465
804 31342747 -54.275436862 -726849.049034 0.00478016229087 0.469
805 31373287 -54.2379523255 -726451.550431 0.00478222134063 0.4637
806 31404518 -54.2020155285 -726063.100818 0.00478384941334 0.4605
807 31435398 -54.17232405 -725704.78892 0.00478479179856 0.4652
808 31465841 -54.1416580394 -725319.582811 0.00478626836399 0.4642
809 31496095 -54.107442153 -724985.400292 0.00478699896623 0.4646
810 31523667 -54.0791865503 -724654.326436 0.00478837581632 0.4604
811 31555120 -54.0511652012 -724341.787477 0.00479066550508 0.4624
812 31585512 -54.0261314665 -724025.287162 0.00479326098786 0.4605
813 31615935 -53.9953355222 -723635.907001 0.00479450632517 0.4617
814 31645258 -53.9623419456 -723248.534358 0.00479602232111 0.4524
815 31676703 -53.9340069676 -722913.347861 0.00479701394983 0.4554
816 31708080 -53.9029634467 -722556.495812 0.00479733980763 0.4589
817 31736004 -53.8717766641 -722200.709438 0.00479834987881 0.4602
818 31766002 -53.8449059502 -721879.8104 0.00480012408744 0.4626
819 31796470 -53.8156067005 -721569.036423 0.00480273665991 0.4663
820 31828764 -53.7908999046 -721252.8045 0.00480487705575 0.465
821 31857892 -53.7637223882 -720946.037156 0.00480708871481 0.4571
822 31887377 -53.7371076506 -720610.866849 0.00480873683643 0.4631
823 31917466 -53.7114641903 -720281.62574 0.00481041603419 0.4601
824 31948247 -53.6803659558 -719928.772828 0.00481119845835 0.4662
825 31978325 -53.6589875738 -719620.611246 0.00481194743281 0.4612
826 32008553 -53.6276879737 -719248.683059 0.00481302068803 0.4647
827 32039633 -53.5998918877 -718906.677191 0.00481291147971 0.4514
828 32068442 -53.5735282531 -718605.456505 0.00481334967812 0.4506
829 32101277 -53.5530140502 -718326.423128 0.00481375682589 0.4561
830 32130501 -53.5246261008 -718031.506915 0.00481388969587 0.4594
831 32159843 -53.4969166285 -717740.622742 0.00481362234315 0.4503
832 32189915 -53.4686571377 -717412.727493 0.0048137766683 0.465
833 32221087 -53.4464348709 -717106.837697 0.00481521979426 0.4473
834 32254250 -53.4140250311 -716724.515854 0.00481603921595 0.4538
835 32284175 -53.3922586208 -716440.778182 0.00481618927695 0.4562
836 32314643 -53.3691356617 -716143.52779 0.00481545084664 0.4496
837 32344083 -53.3341128677 -715740.958418 0.00481516894236 0.4618
838 32373588 -53.3037666321 -715393.099199 0.00481450381926 0.4634
839 32400558 -53.2740759392 -715043.876892 0.00481508954201 0.4472
840 32433113 -53.244598681 -714721.734435 0.00481656474124 0.458
841 32463878 -53.2254214767 -714414.982082 0.00481733136995 0.4516
842 32493995 -53.2073100344 -714207.079023 0.00481804015166 0.4481
843 32523518 -53.183004204 -713933.364545 0.00481894879416 0.4453
844 32556925 -53.1613456983 -713714.464562 0.00481886983172 0.4495
845 32588085 -53.1354852925 -713448.926966 0.00481934541995 0.4503
846 32617965 -53.1106432208 -713148.667369 0.00481999117747 0.4544
847 32647282 -53.0811446657 -712833.250573 0.00482081405618 0.4424
848 32675438 -53.0486365409 -712476.661489 0.00482222176517 0.447
849 32707625 -53.0249465641 -712198.441618 0.00482291065077 0.4547
850 32739440 -53.0007610755 -711959.4291 0.0048234867712 0.4507
851 32768717 -52.9794205739 -711679.294052 0.00482273541368 0.447
852 32797763 -52.9504066208 -711328.740695 0.00482329718555 0.4492
853 32828607 -52.9224952333 -711012.780463 0.00482346697637 0.4531
854 32858468 -52.9036317264 -710781.970503 0.004825166666 0.4484
855 32887788 -52.8750141855 -710445.974325 0.00482579442941 0.4549
856 32917383 -52.8483098754 -710138.385298 0.00482728948977 0.4476
857 32946259 -52.8231941242 -709829.065492 0.00482958516792 0.4495
858 32976097 -52.8029674871 -709681.331221 0.00483207079555 0.4512
859 33007102 -52.7824261412 -709413.662753 0.00483356514697 0.4437
860 33037321 -52.7605496198 -709156.630191 0.00483553355222 0.4527
861 33066892 -52.7361493195 -708917.3202 0.0048379525521 0.4522
862 33097851 -52.7071727203 -708598.145536 0.00483887319788 0.4502
863 33128961 -52.6778912389 -708270.724293 0.00484050581516 0.4537
864 33158975 -52.6552494821 -707965.717104 0.00484202988882 0.4437
865 33189105 -52.6307337946 -707711.289568 0.00484365555019 0.4487
866 33218694 -52.6082429153 -707440.701842 0.00484568143787 0.4496
867 33247186 -52.5775549373 -707121.233226 0.00484713635311 0.4497
868 33279055 -52.5508860576 -706827.881325 0.00484803942739 0.4437
869 33310690 -52.5208883753 -706452.075721 0.0048489838647 0.439
870 33340166 -52.4973155932 -706176.802842 0.00484980869943 0.4441
871 33367518 -52.471234907 -705860.724825 0.00485065294583 0.4457
872 33397175 -52.4487276623 -705622.989047 0.00485163905703 0.4518
873 33424929 -52.4258301132 -705323.686742 0.00485377757583 0.449
874 33453275 -52.4051280883 -705044.252105 0.00485587155191 0.4437
875 33483902 -52.3801067855 -704757.005518 0.00485730889684 0.4467
876 33515325 -52.3582860084 -704488.938921 0.00485916796254 0.4405
877 33546243 -52.3418204308 -704312.674942 0.00486158403804 0.4516
878 33576111 -52.3175378239 -704061.078897 0.00486364222229 0.4448
879 33609391 -52.2975376859 -703823.944791 0.00486684643938 0.4526
880 33637136 -52.2760320347 -703580.390605 0.00487047714476 0.4378
881 33665749 -52.252354878 -703297.664529 0.00487373063549 0.4456
882 33697411 -52.2320585596 -703023.896346 0.00487713290738 0.4461
883 33726501 -52.2109037851 -702776.900277 0.00487989908001 0.4482
884 33758056 -52.1825045253 -702459.991139 0.00488266674308 0.4394
885 33785852 -52.1543956366 -702141.542123 0.00488338403216 0.442
886 33813860 -52.1291790804 -701858.091652 0.0048848958321 0.4409
887 33844288 -52.1175434896 -701670.19899 0.00488575465507 0.4425
888 33872207 -52.0922141745 -701381.855297 0.00488656992039 0.4423
889 33900112 -52.0662820968 -701099.718051 0.00488701732474 0.4469
890 33930325 -52.0414091571 -700766.543215 0.00488845008538 0.4537
891 33961393 -52.0164396835 -700488.952843 0.00488928346159 0.4533
892 33989211 -51.9919796634 -700163.599662 0.00488978642474 0.4433
893 34021300 -51.9641456285 -699822.44547 0.00489141257408 0.4437
894 34050334 -51.9400492479 -699547.662538 0.00489225107184 0.451
895 34079413 -51.9284961549 -699365.209971 0.00489379723268 0.4429
896 34110898 -51.9103006848 -699160.294029 0.00489594511473 0.444
897 34141787 -51.8938991743 -698934.320466 0.00489756565382 0.4345
898 34171247 -51.8663983994 -698592.045331 0.0048987590508 0.4469
899 34201369 -51.8419517738 -698344.727704 0.00489996753285 0.4483
900 34230919 -51.8173771294 -698063.29854 0.00490065698937 0.4483
901 34261489 -51.7913004846 -697742.794863 0.00490136077856 0.4475
902 34293055 -51.7708380369 -697443.085519 0.00490094305199 0.4438
903 34323351 -51.7434372321 -697166.796224 0.00490164302751 0.4471
904 34353640 -51.7155589253 -696838.22109 0.0049027555328 0.4433
905 34383451 -51.6914307096 -696606.776071 0.00490467346949 0.4517
906 34414970 -51.6704519356 -696375.735947 0.00490532899721 0.4443
907 34444804 -51.65665217 -696188.117466 0.00490621412724 0.4405
908 34476135 -51.6329454651 -695934.403545 0.00490755689781 0.4443
909 34507114 -51.6155443208 -695696.280422 0.00490885691822 0.434
910 34538884 -51.5907184674 -695422.217375 0.00491067505777 0.4335
911 34571301 -51.5735245379 -695201.10754 0.00491276319468 0.439
912 34602053 -51.545216005 -694894.786518 0.00491410579193 0.4435
913 34631179 -51.5241489085 -694662.396184 0.00491572140206 0.4405
914 34661988 -51.498042998 -694366.331724 0.00491712556909 0.4418
915 34695510 -51.4785267335 -694096.779212 0.00491834710061 0.4315
916 34725804 -51.4650618109 -693883.235082 0.00491988256834 0.4466
917 34755589 -51.437841386 -693563.492409 0.00492031505739 0.4428
918 34785019 -51.4219017807 -693352.509224 0.00492131541759 0.437
919 34816461 -51.3962530466 -693073.162534 0.00492216327413 0.4463
920 34845576 -51.3687819094 -692764.484038 0.00492415804879 0.4433
921 34876602 -51.3398626772 -692451.186126 0.00492572352814 0.4402
922 34907005 -51.3249205545 -692289.553194 0.00492756059746 0.4449
923 34936943 -51.2996910885 -691995.968928 0.00493001439454 0.4426
924 34968695 -51.2791695596 -691811.041694 0.0049320094804 0.4435
925 35000347 -51.2573407662 -691532.960328 0.00493444741681 0.4394
926 35032157 -51.2344157956 -691299.772571 0.00493630352746 0.4467
927 35064099 -51.2138886451 -691033.173434 0.00493840404986 0.4426
928 35094646 -51.192567542 -690794.609872 0.00494095828543 0.4343
929 35124154 -51.1750362167 -690539.21586 0.00494318727279 0.4497
930 35154311 -51.1591462015 -690331.363192 0.00494538125382 0.4406
931 35186366 -51.1357191108 -690092.493448 0.00494707125301 0.4395
932 35215968 -51.1200014601 -689860.558815 0.00494920358255 0.4359
933 35243939 -51.0897901725 -689549.114581 0.00495178940928 0.4371
934 35271135 -51.0662392381 -689302.767762 0.00495482446417 0.4458
935 35301022 -51.0490938532 -689126.490849 0.00495685163978 0.4367
936 35329856 -51.0293031097 -688883.181188 0.00495788551119 0.4428
937 35359189 -51.0087820109 -688645.898782 0.00495846730217 0.4372
938 35387858 -50.9910697898 -688458.752143 0.00495943880219 0.4388
939 35420437 -50.975024973 -688232.029271 0.00496043713332 0.4445
940 35449624 -50.9490495861 -687922.682505 0.00496103309969 0.4352
941 35479587 -50.9276623194 -687630.066259 0.00496157745972 0.4314
942 35508329 -50.9112393822 -687440.73443 0.00496392361025 0.4364
943 35535797 -50.8881072622 -687157.840654 0.00496655218261 0.435
944 35565085 -50.8708577338 -686949.68336 0.00496827932847 0.4329
945 35595398 -50.8540587168 -686732.100703 0.00496944020326 0.4413
946 35625172 -50.8424143832 -686571.636379 0.00496989506337 0.4344
947 35653918 -50.8271430234 -686363.551446 0.00497110715155 0.4242
948 35685287 -50.8146419172 -686200.888992 0.00497221019071 0.4465
949 35714579 -50.7909169743 -685916.670941 0.00497404445889 0.4332
950 35744103 -50.7699924019 -685664.913904 0.00497605321938 0.4293
951 35772004 -50.756590715 -685454.191443 0.00497820513236 0.4334
952 35801864 -50.7379673128 -685223.472801 0.00497939555028 0.4259
953 35831851 -50.7137704804 -684952.178708 0.00498110648978 0.4367
954 35861209 -50.6850449875 -684656.119036 0.00498296005975 0.4215
955 35889285 -50.6653710622 -684401.073987 0.00498465045193 0.4351
956 35918447 -50.6522111087 -684247.178498 0.00498562140675 0.4219
957 35949162 -50.6363192091 -684036.864525 0.00498690040107 0.4376
958 35977816 -50.6183229956 -683794.556114 0.00498885841513 0.4349
959 36007166 -50.5949148316 -683536.525794 0.00498985923114 0.4383
960 36038710 -50.575870928 -683290.075346 0.00499166918812 0.4364
961 36066222 -50.5552653393 -683070.479718 0.00499320547831 0.4323
962 36097133 -50.5342840617 -682819.072776 0.0049954087755 0.4354
963 36127549 -50.5091290159 -682563.865624 0.00499776779372 0.4441
964 36158768 -50.4932819331 -682399.545467 0.00499983248307 0.4432
965 36189012 -50.4700656817 -682177.107973 0.00500238302614 0.4271
966 36219672 -50.4519479884 -681950.204728 0.00500438262317 0.4318
967 36249189 -50.4317918146 -681730.461022 0.00500602142347 0.4353
968 36279566 -50.4095901151 -681447.076237 0.00500735917056 0.4203
969 36309280 -50.386509335 -681205.256635 0.00500905315214 0.4247
970 36339252 -50.3752534618 -681083.12307 0.00500980273021 0.4307
971 36368929 -50.360746666 -680903.2277 0.00501040676507 0.433
972 36398872 -50.3396036119 -680673.762617 0.00501105752034 0.4353
973 36428940 -50.3253397517 -680504.271821 0.005011672614 0.4395
974 36458738 -50.3048161891 -680307.383298 0.00501249497085 0.4315
975 36489510 -50.2961349189 -680202.997397 0.00501324443014 0.4258
976 36520731 -50.2798820939 -679959.440646 0.0050137976825 0.4269
977 36549851 -50.2544043598 -679663.53995 0.00501595109403 0.4349
978 36577941 -50.2349325141 -679402.539953 0.0050180215993 0.4266
979 36607997 -50.2113995883 -679146.766567 0.00502143455752 0.4313
980 36638359 -50.190747142 -678885.163728 0.00502405010545 0.4312
981 36666810 -50.1737688882 -678705.069831 0.00502545584566 0.4347
982 36698088 -50.1525205865 -678469.492462 0.00502732725913 0.4241
983 36728203 -50.1353349798 -678248.741584 0.00502912615878 0.4345
984 36758651 -50.1145364723 -678033.903546 0.00503050392261 0.4362
985 36788943 -50.1059909395 -677886.145059 0.0050316940655 0.4335
986 36817897 -50.0890511499 -677680.001775 0.00503333516623 0.4271
987 36847823 -50.0767060133 -677523.070548 0.00503554962174 0.4278
988 36879591 -50.0608792537 -677312.873865 0.00503647282213 0.4339
989 36909886 -50.0440280474 -677062.64695 0.00503770562483 0.4313
990 36940713 -50.0272326892 -676816.912049 0.00503849666511 0.4337
991 36969647 -50.0102111526 -676641.435051 0.00503989823928 0.4313
992 37000281 -49.9925678875 -676437.390161 0.0050410811576 0.4387
993 37031353 -49.9749791997 -676208.129766 0.00504133720421 0.4389
994 37061367 -49.948530492 -675933.88765 0.00504136634798 0.4258
995 37091637 -49.9350005538 -675753.144345 0.00504127222861 0.4239
996 37121784 -49.9174304866 -675558.469574 0.00504088265631 0.4273
997 37151757 -49.8947577121 -675301.679609 0.00504187825045 0.4307
998 37181378 -49.8767213157 -675064.559847 0.00504197738911 0.4199
999 37212986 -49.8604420863 -674854.33315 0.00504250014801 0.4225
1000 37241998 -49.8456666247 -674640.196611 0.00504293013359 0.4425
1001 37270993 -49.8272967071 -674463.727691 0.00504448708516 0.4289
1002 37301234 -49.8133647406 -674264.009879 0.00504599260802 0.4291
1003 37332818 -49.7927525437 -674036.076546 0.00504722135838 0.4284
1004 37362568 -49.7745310866 -673816.681616 0.0050490974814 0.424
1005 37391330 -49.7520426315 -673520.703532 0.00505074898509 0.4219
1006 37422473 -49.7345129573 -673304.255372 0.0050519057008 0.4284
1007 37451097 -49.7202793386 -673124.512773 0.00505366438591 0.4302
1008 37481407 -49.7090304202 -672996.202287 0.00505514850427 0.4257
1009 37511695 -49.6947992771 -672809.894047 0.00505568741358 0.4238
1010 37541027 -49.6818763682 -672647.393905 0.00505621365235 0.4286
1011 37570724 -49.6673941646 -672450.588039 0.00505618858048 0.4201
1012 37600750 -49.6525896951 -672269.813252 0.00505630997352 0.4256
1013 37629316 -49.6315170078 -672036.12821 0.00505718169748 0.4282
1014 37658478 -49.6202603898 -671846.147095 0.00505835616965 0.4266
1015 37689438 -49.6017255299 -671674.501453 0.00505907305088 0.4289
1016 37719539 -49.5842529657 -671480.093995 0.00505967284718 0.4274
1017 37749121 -49.564567777 -671213.951242 0.00505979353328 0.4182
1018 37778204 -49.5393867054 -670960.35604 0.00505902329031 0.4165
1019 37810260 -49.5258785008 -670816.175158 0.00505872357355 0.4321
1020 37840720 -49.5191336389 -670690.15804 0.00505799506738 0.4297
1021 37869565 -49.5055071169 -670533.008556 0.0050579949387 0.4187
1022 37899126 -49.4899024317 -670346.911795 0.00505937631815 0.4272
1023 37930452 -49.4732911964 -670194.828953 0.00506065127157 0.4273
1024 37958785 -49.4591789596 -670034.631277 0.00506147696011 0.4311
1025 37989860 -49.4478362201 -669854.317589 0.0050621779956 0.4235
1026 38019392 -49.4270052788 -669632.670221 0.00506165795377 0.4253
1027 38050087 -49.4041119159 -669373.52402 0.00506269583613 0.4287
1028 38080336 -49.3895874349 -669210.411549 0.00506375788482 0.4245
1029 38109562 -49.3782182939 -669054.977282 0.00506537543171 0.4282
1030 38140288 -49.3548217465 -668801.277672 0.00506735862983 0.4191
1031 38170111 -49.3379553905 -668601.617676 0.00506885351266 0.4226
1032 38202633 -49.325930474 -668437.65327 0.00507039266971 0.4201
1033 38232686 -49.3104516747 -668294.293068 0.0050719063617 0.4325
1034 38264521 -49.299190644 -668102.742299 0.0050733081099 0.4196
1035 38294920 -49.2968812893 -668030.82549 0.00507322449225 0.4155
1036 38323788 -49.2749589277 -667787.538713 0.00507264012821 0.4329
1037 38352418 -49.2678395471 -667649.730487 0.00507437256631 0.4249
1038 38382244 -49.2453986493 -667384.192361 0.00507599495713 0.4303
1039 38411197 -49.2230719026 -667123.738162 0.00507798535122 0.42
1040 38440353 -49.2028933976 -666876.367977 0.00507948304592 0.424
1041 38469586 -49.1892231649 -666735.1805 0.00508162947394 0.4165
1042 38499827 -49.1779678797 -666592.828086 0.00508487078816 0.4189
1043 38529671 -49.1686698063 -666447.896867 0.00508707822236 0.4226
1044 38558880 -49.1518722874 -666255.630624 0.00508880963611 0.4274
1045 38588895 -49.1368051116 -666056.617808 0.00508973792718 0.424
1046 38618481 -49.1277831753 -665916.929021 0.00509006338252 0.4227
1047 38647916 -49.1061291092 -665684.170569 0.0050903838872 0.4156
1048 38679238 -49.0930490402 -665502.602969 0.00509148465753 0.4208
1049 38710901 -49.0816148201 -665365.080548 0.0050923094809 0.4283
1050 38741369 -49.0671477231 -665157.393075 0.00509306825089 0.4257
1051 38774316 -49.050182123 -664915.658575 0.00509362693755 0.426
1052 38805877 -49.0312855021 -664678.698776 0.00509451128378 0.4247
1053 38839077 -49.0127593807 -664459.178163 0.00509464206035 0.4163
1054 38869281 -48.9978243696 -664272.425822 0.00509452791126 0.4262
1055 38902403 -48.9809471802 -664081.209738 0.00509454890582 0.4202
1056 38931680 -48.9667520193 -663892.764099 0.00509532798375 0.4218



==> mnist_exp/yes_3l.txt <==
0 34373 -537.285007103 -5864135.55382 -5.98757191539e-05 0.7511
1 67127 -530.911430022 -5798795.34368 -0.000120299783478 0.7513
2 101491 -524.396818353 -5732594.31774 -0.000218428105213 0.7494
3 134051 -517.221782778 -5661279.21733 -0.000380664707126 0.747
4 166730 -508.078341282 -5573777.99731 -0.000644851652274 0.7503
5 200308 -494.103189371 -5445277.0743 -0.00105573726304 0.7501
6 235496 -470.689589214 -5232269.03981 -0.0016485943128 0.7724
7 278979 -434.235743575 -4892745.06609 -0.00239581935979 0.7975
8 326466 -386.70247292 -4433143.18528 -0.00317753806442 0.829
9 380582 -337.160094498 -3930081.84282 -0.00381432034948 0.8601
10 429227 -297.749768913 -3509555.39777 -0.00419730715923 0.8761
11 476848 -271.203067834 -3221333.1791 -0.00438646132524 0.8601
12 526416 -253.541533895 -3030334.14933 -0.00448423271433 0.8464
13 575932 -241.370396251 -2899559.38636 -0.00454230959911 0.8228
14 626310 -232.597824508 -2805839.66124 -0.00457947459743 0.8211
15 677922 -226.069464883 -2736454.19656 -0.00460441874595 0.8098
16 726840 -221.024683878 -2682900.56182 -0.00462244500912 0.7993
17 775339 -217.060578364 -2640814.59016 -0.00463559610087 0.7885
18 824206 -213.862310983 -2606785.9313 -0.0046461557222 0.7851
19 875566 -211.229230581 -2578693.60287 -0.00465565092247 0.7845
20 928401 -209.022038275 -2554977.61942 -0.0046642096476 0.7706
21 977461 -207.148423861 -2534811.52376 -0.00467179344321 0.775
22 1028080 -205.529485411 -2517232.41217 -0.00467902441839 0.7773
23 1078782 -204.129988844 -2501957.34894 -0.00468658763683 0.7682
24 1131193 -202.906731646 -2488453.30453 -0.00469436438758 0.7701
25 1181249 -201.835075013 -2476436.05296 -0.00470211887996 0.7575
26 1230262 -200.874344385 -2465635.50485 -0.00470987465738 0.7567
27 1279723 -200.019229395 -2455834.20279 -0.0047181803007 0.7583
28 1329855 -199.233338092 -2446862.26659 -0.00472701499757 0.7579
29 1379298 -198.532523078 -2438635.34116 -0.00473586088864 0.753
30 1427951 -197.881068319 -2430913.75643 -0.004745249936 0.7546
31 1477176 -197.295813791 -2423900.69269 -0.00475494643093 0.7517
32 1526155 -196.750905127 -2417291.62311 -0.00476496108307 0.7539
33 1574482 -196.242662628 -2411026.80192 -0.00477525789359 0.7579
34 1622144 -195.771695181 -2405218.82786 -0.00478587174542 0.7597
35 1670645 -195.337111445 -2399652.35818 -0.00479690353576 0.7511
36 1722042 -194.927015507 -2394396.31719 -0.00480834248216 0.7571
37 1771516 -194.540752337 -2389266.36768 -0.0048201627553 0.7502
38 1821888 -194.17771506 -2384460.2791 -0.0048320337365 0.7507
39 1871219 -193.831574923 -2379865.34367 -0.00484422806972 0.7492
40 1918896 -193.501104672 -2375381.88885 -0.00485677827053 0.7547
41 1967268 -193.1913501 -2371149.42196 -0.00486961497808 0.7428
42 2013247 -192.890486321 -2367039.92582 -0.00488263628602 0.748
43 2063092 -192.60228708 -2362982.01016 -0.00489602094533 0.7484
44 2112007 -192.329589915 -2359109.34278 -0.00490998722624 0.7478
45 2161523 -192.069325869 -2355337.41414 -0.00492418659251 0.7478
46 2210410 -191.819398117 -2351703.63289 -0.00493869857029 0.7518
47 2260470 -191.575683005 -2348125.30697 -0.00495381184499 0.7539
48 2311504 -191.333786791 -2344550.01411 -0.00496920589459 0.7489
49 2360775 -191.107411319 -2341176.61985 -0.00498512226183 0.7438
50 2410699 -190.888376314 -2337882.83877 -0.00500142027602 0.7368
51 2460971 -190.6722715 -2334612.05878 -0.00501839429711 0.7535
52 2507787 -190.460849732 -2331391.96532 -0.00503533157436 0.7487
53 2556443 -190.247402348 -2328162.28222 -0.0050527172653 0.7492
54 2603017 -190.044007878 -2324973.15647 -0.00507022723856 0.7503
55 2648435 -189.849250396 -2321989.14216 -0.00508785917205 0.7478
56 2698082 -189.651699274 -2318881.59598 -0.00510601551644 0.7508
57 2747085 -189.45739933 -2315843.83228 -0.00512462049869 0.7421
58 2794915 -189.258884663 -2312798.87789 -0.0051438768785 0.7471
59 2843528 -189.068955206 -2309788.3954 -0.00516344952597 0.748
60 2892509 -188.873760922 -2306786.62998 -0.00518344355352 0.748
61 2943142 -188.687217557 -2303804.96872 -0.00520360615215 0.7528
62 2992201 -188.503251632 -2300895.60084 -0.00522398860876 0.7416
63 3042841 -188.312064052 -2297831.87643 -0.00524468925916 0.7471
64 3093365 -188.124426072 -2294944.58837 -0.00526533182015 0.7384
65 3141851 -187.939759714 -2292069.88762 -0.00528651177674 0.7408
66 3190568 -187.748524895 -2289085.23119 -0.00530772774381 0.7531
67 3237052 -187.559929595 -2286169.61441 -0.00532918980273 0.7397
68 3285907 -187.376041007 -2283303.16559 -0.00535095506176 0.7476
69 3333170 -187.191305612 -2280489.94313 -0.00537356598096 0.7418
70 3384070 -187.007583003 -2277631.62614 -0.00539625316397 0.7388
71 3435702 -186.820528087 -2274726.43602 -0.00541936381602 0.7481
72 3487941 -186.628960806 -2271840.23863 -0.00544266250199 0.7516
73 3537834 -186.438292783 -2268995.99201 -0.00546599243627 0.7381
74 3586134 -186.245454352 -2266074.07259 -0.00548952007321 0.7423
75 3638221 -186.052168337 -2263179.05292 -0.00551292487851 0.7436
76 3688062 -185.857467111 -2260283.38475 -0.00553669522325 0.7514
77 3739571 -185.659153211 -2257371.90789 -0.00556056679981 0.7479
78 3791595 -185.455509949 -2254324.13682 -0.00558460094043 0.7485
79 3844622 -185.251740587 -2251353.85266 -0.00560896406026 0.7483
80 3894431 -185.044825766 -2248376.39278 -0.00563388795592 0.7547
81 3944446 -184.837409506 -2245331.1582 -0.00565918284258 0.7464
82 3992994 -184.624211125 -2242239.72873 -0.00568475320651 0.737
83 4041744 -184.405789639 -2239170.77339 -0.0057104583994 0.744
84 4091459 -184.184068047 -2236111.94009 -0.0057361130111 0.7346
85 4141488 -183.957828035 -2233015.98803 -0.00576193190908 0.7363
86 4191083 -183.728022984 -2229806.57691 -0.0057877940232 0.7453
87 4239160 -183.49362007 -2226600.96474 -0.00581359761978 0.7406
88 4288932 -183.263570103 -2223449.46471 -0.00583898970439 0.7394
89 4337924 -183.024386171 -2220196.19806 -0.00586396473183 0.7479
90 4385091 -182.782965622 -2216996.27301 -0.00588916472073 0.7514
91 4434593 -182.54048881 -2213754.73338 -0.00591426091322 0.7428
92 4484387 -182.294301556 -2210512.44472 -0.0059395745699 0.735
93 4531506 -182.03853178 -2207163.06157 -0.00596502427143 0.7472
94 4581374 -181.780090112 -2203794.86977 -0.00599055764531 0.7399
95 4631109 -181.521266896 -2200448.38585 -0.00601598385711 0.7399
96 4680414 -181.256646272 -2197059.06396 -0.00604092135545 0.7452
97 4729285 -180.994445153 -2193610.73255 -0.00606560657429 0.7433
98 4778895 -180.722086239 -2190141.58798 -0.00609010297329 0.7463
99 4827521 -180.449439485 -2186617.14171 -0.00611458748503 0.7455
100 4878582 -180.170986019 -2183031.87354 -0.00613891555137 0.7442
101 4927542 -179.880144586 -2179432.29463 -0.00616286141717 0.7451
102 4977728 -179.591855761 -2175761.52289 -0.00618653180041 0.7552
103 5029207 -179.304859423 -2172091.93605 -0.00621011759108 0.7491
104 5078516 -179.023288635 -2168517.23746 -0.00623329562305 0.7432
105 5127252 -178.731510715 -2164961.59252 -0.00625603460645 0.7376
106 5176451 -178.431886838 -2161290.86108 -0.00627865075894 0.7427
107 5224754 -178.138341482 -2157597.22198 -0.00630086657888 0.7433
108 5274078 -177.847664328 -2153959.03373 -0.00632262860445 0.7408
109 5326081 -177.553754148 -2150290.65724 -0.00634407359516 0.7486
110 5376246 -177.252152094 -2146578.9989 -0.00636517381591 0.7412
111 5426529 -176.950388037 -2142827.36899 -0.00638604646421 0.7485
112 5477205 -176.644010846 -2139097.55038 -0.00640645549833 0.7403
113 5526342 -176.339683707 -2135336.55207 -0.0064264085037 0.746
114 5575546 -176.035387907 -2131687.15713 -0.00644587728195 0.7357
115 5624911 -175.723726232 -2127903.12195 -0.00646491248574 0.7465
116 5676364 -175.412181632 -2124168.98908 -0.00648333933133 0.7393
117 5726696 -175.097641089 -2120395.73987 -0.00650124889967 0.7428
118 5775164 -174.774575682 -2116527.99372 -0.00651853304713 0.7454
119 5822025 -174.450737833 -2112655.77735 -0.00653551949859 0.7456
120 5871707 -174.124716195 -2108778.13065 -0.00655166143344 0.7467
121 5920090 -173.801512392 -2104801.51553 -0.00656716831021 0.7479
122 5969581 -173.478229349 -2100942.20978 -0.00658238559119 0.7422
123 6014926 -173.150364708 -2097059.62688 -0.00659695875346 0.74
124 6062167 -172.813658701 -2093136.30703 -0.00661104825738 0.7461
125 6114240 -172.468951302 -2089099.00226 -0.00662448261704 0.7354
126 6161737 -172.126112477 -2085100.96587 -0.00663746812286 0.7447
127 6210444 -171.780902326 -2081119.84502 -0.00664991591139 0.7379
128 6259453 -171.439104341 -2077083.69849 -0.0066621329284 0.7432
129 6309102 -171.085142713 -2072989.94945 -0.0066741464818 0.7476
130 6357992 -170.72070177 -2068782.93968 -0.0066863707995 0.7401
131 6408110 -170.353072172 -2064569.8219 -0.00669832773428 0.7474
132 6457031 -169.972681416 -2060258.17171 -0.00670974865801 0.7431
133 6506300 -169.594821139 -2055997.30879 -0.00672085904558 0.7489
134 6556006 -169.213348678 -2051710.4102 -0.00673163033629 0.7399
135 6603835 -168.829907216 -2047364.48083 -0.00674248682502 0.7375
136 6652430 -168.423373373 -2042820.00567 -0.00675340241154 0.7465
137 6702907 -168.018997094 -2038312.05461 -0.0067645723038 0.7439
138 6750988 -167.603444091 -2033698.96633 -0.00677563475001 0.7423
139 6800908 -167.183033522 -2029009.81881 -0.00678630762528 0.7349
140 6849775 -166.754710423 -2024241.53318 -0.00679694409806 0.743
141 6899378 -166.323273525 -2019495.99286 -0.00680770437607 0.7429
142 6947990 -165.886398677 -2014737.05465 -0.00681811728206 0.7365
143 6995147 -165.432451185 -2009740.61577 -0.00682806348449 0.7445
144 7043776 -164.975900131 -2004832.69967 -0.00683805145774 0.7379
145 7092775 -164.514062318 -1999833.92246 -0.00684772759682 0.7428
146 7141807 -164.041429043 -1994755.37016 -0.00685801300302 0.744
147 7190318 -163.551761664 -1989476.98334 -0.00686817670004 0.7454
148 7236386 -163.06409268 -1984252.07561 -0.00687829551536 0.7416
149 7284902 -162.560992901 -1978869.03226 -0.00688871509696 0.7356
150 7332834 -162.06127256 -1973549.11986 -0.00689911151729 0.7433
151 7381947 -161.546398566 -1967996.68869 -0.00690961810433 0.7426
152 7430134 -161.024442918 -1962402.28903 -0.00691986144816 0.7362
153 7479099 -160.504612198 -1956913.01026 -0.00693035916903 0.7478
154 7527066 -159.975057268 -1951394.84575 -0.00694069728368 0.7378
155 7574946 -159.437068656 -1945698.02269 -0.00695130286723 0.7409
156 7624115 -158.884964715 -1939951.23941 -0.00696172884986 0.7351
157 7672896 -158.323790469 -1934103.0074 -0.0069724038358 0.7502
158 7722239 -157.763196157 -1928251.9169 -0.00698309658574 0.7425
159 7772813 -157.191650584 -1922233.48739 -0.00699371964619 0.7482
160 7821830 -156.608911435 -1916164.72646 -0.00700374975037 0.7525
161 7871846 -156.043495721 -1910303.61838 -0.00701391924514 0.741
162 7921416 -155.465179721 -1904319.41454 -0.00702431811233 0.7468
163 7970202 -154.878978725 -1898150.73212 -0.00703484432278 0.7352
164 8018671 -154.293947022 -1892062.33017 -0.00704564007378 0.7399
165 8068047 -153.708518344 -1885979.14743 -0.00705687613712 0.7443
166 8117852 -153.110922256 -1879843.65073 -0.00706840807418 0.7402
167 8166387 -152.520249155 -1873757.17329 -0.00708004790791 0.7481
168 8216884 -151.92224806 -1867622.99103 -0.00709187367256 0.7572
169 8268070 -151.332570505 -1861500.64867 -0.0071035872956 0.7417
170 8313672 -150.7469901 -1855424.24277 -0.00711525030717 0.7435
171 8360082 -150.153647628 -1849312.44202 -0.00712695835016 0.746
172 8409160 -149.550392229 -1843169.68091 -0.0071386588409 0.747
173 8456545 -148.96094864 -1837047.6998 -0.00715057245582 0.7361
174 8502061 -148.363107851 -1830982.12026 -0.00716201152058 0.7363
175 8546686 -147.765591293 -1824825.57731 -0.00717320203312 0.7429
176 8593962 -147.173278254 -1818699.45898 -0.00718436454778 0.7383
177 8639546 -146.579863958 -1812634.71761 -0.00719566711494 0.7484
178 8686497 -145.989173712 -1806576.83903 -0.00720675088534 0.7386
179 8736870 -145.405275728 -1800543.40105 -0.00721776403804 0.742
180 8784965 -144.820030421 -1794476.52518 -0.00722915255733 0.7376
181 8833078 -144.231956372 -1788424.63953 -0.0072401305398 0.7418
182 8881278 -143.6469868 -1782463.1145 -0.00725172953346 0.7359
183 8932146 -143.066772469 -1776491.15121 -0.00726359196177 0.7366
184 8980954 -142.490531554 -1770578.82022 -0.00727568196075 0.7357
185 9026843 -141.928711544 -1764796.52413 -0.0072876171777 0.7342
186 9075338 -141.365251816 -1758980.66136 -0.00729920716977 0.7334
187 9124148 -140.804672156 -1753192.14716 -0.00731094615069 0.7321
188 9172230 -140.244640129 -1747434.22484 -0.00732237563889 0.7362
189 9221361 -139.690407267 -1741690.70427 -0.00733389266502 0.7317
190 9271474 -139.12855693 -1735982.23713 -0.00734515650091 0.736
191 9320346 -138.582107388 -1730340.2452 -0.00735608172669 0.7348
192 9370788 -138.046754367 -1724753.34326 -0.00736643651964 0.7282
193 9421185 -137.496292754 -1719022.52557 -0.00737662355133 0.7345
194 9469863 -136.951204957 -1713453.95167 -0.00738729194492 0.7298
195 9519762 -136.432903054 -1708073.51238 -0.0073976942375 0.726
196 9570084 -135.898163328 -1702586.64336 -0.00740760614815 0.7345
197 9616261 -135.383953129 -1697273.46469 -0.00741797582976 0.7266
198 9665309 -134.860471256 -1691861.7977 -0.00742848046639 0.7274
199 9711522 -134.338644939 -1686518.69932 -0.00743905248928 0.736
200 9759660 -133.824462642 -1681191.77948 -0.00744961283739 0.7239
201 9808782 -133.320024399 -1675938.90027 -0.00745993039202 0.7247
202 9857226 -132.819278898 -1670771.58937 -0.00747015487248 0.7227
203 9906715 -132.327463715 -1665598.7082 -0.00748016912993 0.7179
204 9956229 -131.831853049 -1660501.84997 -0.00748976232729 0.725
205 10004482 -131.352316919 -1655515.81965 -0.00749950895516 0.7204
206 10054120 -130.869222804 -1650510.54657 -0.00750869172946 0.7254
207 10103829 -130.395945067 -1645553.20607 -0.00751733346853 0.7253
208 10152400 -129.917218256 -1640599.1374 -0.00752610056185 0.7144
209 10199002 -129.447034017 -1635751.91551 -0.00753484393202 0.7149
210 10246534 -128.989315908 -1630971.46005 -0.00754397629454 0.7161
211 10295388 -128.525660437 -1626153.38137 -0.00755273975894 0.7252
212 10343709 -128.081837007 -1621504.17616 -0.0075612482196 0.7171
213 10393160 -127.643912879 -1616841.99782 -0.00756967784057 0.7193
214 10442187 -127.206795245 -1612332.62111 -0.00757783098022 0.7142
215 10493721 -126.767669907 -1607609.86076 -0.00758524793584 0.725
216 10543458 -126.340678226 -1603136.74869 -0.00759241198079 0.7135
217 10591730 -125.908317307 -1598598.29073 -0.00760026240299 0.7146
218 10641437 -125.494559167 -1594223.08188 -0.00760768363903 0.7042
219 10689245 -125.075017351 -1589748.32989 -0.00761530526198 0.7128
220 10737057 -124.672942081 -1585495.34465 -0.00762309851271 0.7017
221 10784512 -124.257577474 -1581166.16785 -0.0076305713275 0.7053
222 10830950 -123.853460216 -1576877.47094 -0.00763753988567 0.7075
223 10877635 -123.443690251 -1572541.95385 -0.00764417927467 0.7083
224 10926210 -123.045926901 -1568348.73604 -0.00765081937404 0.701
225 10974184 -122.656016153 -1564251.17873 -0.00765721410278 0.711
226 11019810 -122.264225404 -1560122.51169 -0.00766349327528 0.712
227 11066550 -121.88084686 -1556056.20359 -0.00767000674162 0.703
228 11113974 -121.496928247 -1552030.62004 -0.00767636608597 0.7112
229 11161762 -121.114937663 -1548008.37268 -0.00768256084089 0.7004
230 11206927 -120.734076361 -1543937.00097 -0.00768882254743 0.7028
231 11253146 -120.363601125 -1540002.18254 -0.00769474827158 0.7038
232 11301184 -119.996187308 -1536089.47317 -0.00770100968611 0.6999
233 11351561 -119.620384371 -1532096.29656 -0.00770684013775 0.7
234 11402179 -119.263197724 -1528269.89292 -0.00771219585641 0.6981
235 11452893 -118.89065081 -1524308.17559 -0.00771760338136 0.6994
236 11501504 -118.537428036 -1520538.88452 -0.00772332032385 0.6935
237 11551874 -118.186049156 -1516831.59061 -0.00772955217834 0.6906
238 11599869 -117.832034748 -1513089.22191 -0.00773563766988 0.693
239 11646429 -117.484628763 -1509384.25969 -0.00774193818596 0.695
240 11694948 -117.138359037 -1505689.40775 -0.00774770769108 0.6968
241 11740973 -116.790863333 -1501947.12008 -0.00775350461812 0.6953
242 11787847 -116.442237582 -1498227.52299 -0.00775951802265 0.6964
243 11837320 -116.097408241 -1494588.0853 -0.00776500601433 0.6942
244 11888558 -115.761338153 -1490957.22895 -0.00777089641891 0.6924
245 11936629 -115.425159782 -1487409.48349 -0.00777725689543 0.6936
246 11986506 -115.099252417 -1483832.60383 -0.00778377316339 0.6869
247 12036807 -114.767415526 -1480279.32898 -0.00779043165062 0.6866
248 12083971 -114.438751075 -1476817.17675 -0.00779693467271 0.6857
249 12131940 -114.109200886 -1473264.59708 -0.00780292407726 0.6851
250 12180878 -113.786863294 -1469804.08757 -0.00780950635389 0.6844
251 12229860 -113.452235184 -1466240.68168 -0.00781637381131 0.6902
252 12281110 -113.131095406 -1462737.11845 -0.00782348612706 0.687
253 12330804 -112.80954366 -1459288.81764 -0.00783065896069 0.682
254 12378939 -112.488394588 -1455835.66205 -0.00783776623439 0.6827
255 12427504 -112.187415175 -1452547.00193 -0.00784461224442 0.6793
256 12478776 -111.868503999 -1449256.49869 -0.00785118225956 0.6746
257 12529354 -111.5469641 -1445813.57053 -0.00785746663013 0.6882
258 12581058 -111.22228425 -1442298.92649 -0.00786355146641 0.6795
259 12628534 -110.902914034 -1438854.11127 -0.00786943261212 0.6724
260 12675885 -110.591087621 -1435481.33172 -0.00787551844541 0.6784
261 12723423 -110.294865219 -1432305.3539 -0.00788175565976 0.679
262 12771774 -109.986940189 -1429017.4044 -0.00788786118686 0.6912
263 12821124 -109.679350473 -1425714.14352 -0.00789370006011 0.6787
264 12869242 -109.372338181 -1422382.14062 -0.00789983611257 0.6865
265 12918359 -109.065425733 -1419130.16312 -0.00790573500586 0.6849
266 12965011 -108.772071751 -1415953.8897 -0.00791160049318 0.6766
267 13012824 -108.469531269 -1412713.27435 -0.00791807349701 0.6701
268 13062094 -108.171181536 -1409524.29478 -0.00792474565739 0.6738
269 13110006 -107.865053342 -1406181.20995 -0.00793158901048 0.6873
270 13159519 -107.581239908 -1403068.79061 -0.00793809575085 0.6685
271 13204846 -107.282584388 -1399863.46795 -0.00794535180999 0.6684
272 13251226 -106.987811887 -1396637.7504 -0.00795294138108 0.6647
273 13300014 -106.700678488 -1393520.16361 -0.00796060899747 0.661
274 13346597 -106.413000613 -1390417.03454 -0.00796802208513 0.684
275 13395539 -106.126522304 -1387323.57296 -0.00797554652047 0.6714
276 13444767 -105.835144624 -1384174.75523 -0.00798279201458 0.6732
277 13493726 -105.557659693 -1381143.35354 -0.00798993858317 0.6781
278 13540477 -105.275036367 -1378053.13087 -0.007996879613 0.6754
279 13588261 -104.989404925 -1374884.53095 -0.00800362727762 0.662
280 13636838 -104.705677861 -1371884.49938 -0.00801027792313 0.6701
281 13686378 -104.430109744 -1368862.26556 -0.00801698917511 0.6652
282 13734180 -104.15727894 -1365885.93755 -0.00802370132498 0.6642
283 13782158 -103.86609068 -1362854.48728 -0.00803074985838 0.6649
284 13829617 -103.588736189 -1359848.86585 -0.00803712769884 0.6663
285 13874875 -103.30569632 -1356771.06049 -0.00804387608113 0.6697
286 13922495 -103.034335075 -1353793.64514 -0.00805107492856 0.6614
287 13970211 -102.765321558 -1350880.80589 -0.00805824862396 0.6684
288 14017822 -102.50420631 -1348035.74645 -0.00806496778935 0.6662
289 14067627 -102.23887665 -1345152.53736 -0.00807056662745 0.6605
290 14118198 -101.978931404 -1342324.41216 -0.00807625632616 0.6528
291 14166106 -101.713266601 -1339438.56289 -0.00808161879986 0.6612
292 14214249 -101.452506605 -1336584.45932 -0.008087195998 0.6668
293 14263024 -101.188716 -1333682.32962 -0.00809300000279 0.663
294 14310498 -100.928279973 -1330881.9311 -0.00809876700005 0.6525
295 14360294 -100.666235522 -1328083.12394 -0.00810502675787 0.6556
296 14408474 -100.403038452 -1325166.3143 -0.00811148350742 0.6671
297 14454851 -100.148067231 -1322422.09121 -0.00811739213495 0.6565
298 14503511 -99.8960871467 -1319654.27363 -0.00812362411814 0.6605
299 14552639 -99.639666818 -1316863.77383 -0.00813010899335 0.6572
300 14602346 -99.3842109097 -1314066.10284 -0.00813676735604 0.6605
301 14649543 -99.1361584783 -1311403.11908 -0.00814330716487 0.6518
302 14692087 -98.8923771467 -1308679.83993 -0.0081495268962 0.6553
303 14735608 -98.647711932 -1306028.30093 -0.00815552167626 0.6623
304 14780096 -98.398173556 -1303354.72645 -0.0081615900519 0.653
305 14823335 -98.1484897778 -1300666.25729 -0.00816704708441 0.6506
306 14865978 -97.9016718412 -1297974.37218 -0.00817321212588 0.6566
307 14908011 -97.6697327369 -1295412.36488 -0.00817915028456 0.6425
308 14953066 -97.4318571888 -1292842.23502 -0.00818450574617 0.6512
309 14997914 -97.1948084434 -1290251.70445 -0.00818906464424 0.656
310 15041542 -96.9664744956 -1287678.48541 -0.00819341597565 0.6446
311 15083926 -96.7316076973 -1285101.8728 -0.00819799869179 0.6506
312 15126164 -96.5091548452 -1282585.12465 -0.00820241801881 0.6495
313 15169398 -96.2721337966 -1280065.66927 -0.00820766377753 0.6522
314 15216806 -96.0344458338 -1277468.68689 -0.00821315933479 0.6556
315 15260347 -95.8088970803 -1275060.85941 -0.00821906376194 0.6435
316 15302234 -95.5862061929 -1272578.97279 -0.00822419200081 0.6494
317 15344918 -95.352268593 -1270023.50022 -0.0082300990255 0.6445
318 15389491 -95.1300360713 -1267539.5979 -0.00823521580861 0.6458
319 15432546 -94.8993561085 -1265053.1403 -0.00824030192175 0.6428
320 15475347 -94.6821326807 -1262660.05737 -0.00824572255302 0.6404
321 15516175 -94.4608795408 -1260285.68018 -0.00825086333775 0.6375
322 15559341 -94.2359872759 -1257825.81633 -0.00825546189144 0.6476
323 15603159 -94.0265667909 -1255490.02879 -0.00826021409932 0.6388
324 15647880 -93.8125730335 -1253089.65746 -0.00826582031639 0.6447
325 15693459 -93.5994051106 -1250707.55004 -0.00827197610426 0.6532
326 15737826 -93.3813518593 -1248316.32362 -0.00827829052313 0.6443
327 15780843 -93.169446448 -1245972.22727 -0.00828477708853 0.6423
328 15824556 -92.9594193263 -1243628.03962 -0.00829158451108 0.6479
329 15869459 -92.7482885971 -1241306.67111 -0.00829794192865 0.6389
330 15914974 -92.5412826023 -1239030.57392 -0.00830350016533 0.6289
331 15959706 -92.3274988363 -1236727.19024 -0.00830897460543 0.6308
332 16002130 -92.1126851784 -1234401.72291 -0.00831399153003 0.634
333 16046046 -91.8954327826 -1232040.66266 -0.00831842046335 0.6384
334 16087920 -91.6792761118 -1229720.92986 -0.00832284736163 0.6418
335 16131924 -91.4754564386 -1227455.33898 -0.00832769053833 0.6308
336 16173744 -91.2704650205 -1225224.08432 -0.00833220201743 0.6398
337 16216774 -91.0667031894 -1222945.88975 -0.00833790195423 0.6361
338 16260288 -90.8686749638 -1220699.34312 -0.00834303779285 0.633
339 16302117 -90.6670053394 -1218503.58871 -0.00834815471422 0.626
340 16347324 -90.4761632329 -1216396.37254 -0.00835277857262 0.6279
341 16390623 -90.2774310523 -1214149.85716 -0.00835744199611 0.6392
342 16435819 -90.0749418183 -1211905.88262 -0.00836195917059 0.6204
343 16481262 -89.8766858085 -1209708.36818 -0.00836767085147 0.6278
344 16524319 -89.6871227393 -1207626.33962 -0.00837355006944 0.633
345 16567249 -89.4984461412 -1205547.47182 -0.00837941498103 0.6313
346 16610358 -89.3016735453 -1203366.81443 -0.00838414776251 0.6256
347 16654520 -89.1145185887 -1201290.16351 -0.00838873959638 0.6228
348 16698990 -88.9305930971 -1199202.19751 -0.00839286088506 0.6182
349 16742554 -88.7492758237 -1197157.3295 -0.00839686216476 0.6254
350 16786231 -88.5576988537 -1194971.27739 -0.0084012487256 0.6212
351 16829812 -88.3774614491 -1192917.2965 -0.00840586739503 0.6235
352 16869485 -88.1875936445 -1190762.91454 -0.00841049922135 0.6222
353 16913932 -87.9984610163 -1188656.77836 -0.00841479283101 0.6156
354 16957204 -87.8148274461 -1186642.36481 -0.00841920541902 0.6205
355 16999880 -87.6304733001 -1184534.78019 -0.00842426509599 0.6242
356 17038973 -87.4474077701 -1182515.48249 -0.00842915661777 0.6212
357 17083444 -87.2723972454 -1180574.25919 -0.00843357936702 0.6167
358 17126740 -87.0931487885 -1178584.06022 -0.00843892785335 0.6168
359 17168699 -86.9185378514 -1176652.52081 -0.00844396406681 0.623
360 17211902 -86.7447839624 -1174721.02311 -0.00844926881999 0.6261
361 17257269 -86.5697588752 -1172759.51501 -0.00845406842184 0.605
362 17300575 -86.4020128435 -1170834.01925 -0.00845847845485 0.6218
363 17343562 -86.2249629763 -1168881.77069 -0.00846348360488 0.6206
364 17386304 -86.0508185698 -1166990.45744 -0.00846886369018 0.6168
365 17431035 -85.8654678125 -1164974.15241 -0.00847424622243 0.6203
366 17475266 -85.6885333781 -1162996.21207 -0.00847929086199 0.6227
367 17515763 -85.515732986 -1161093.96484 -0.00848407045505 0.6113
368 17558762 -85.3442506319 -1159207.16356 -0.00848851121351 0.6118
369 17605346 -85.1829211122 -1157319.31186 -0.00849315768553 0.6212
370 17648176 -85.0104521123 -1155356.76012 -0.00849836572474 0.6088
371 17691671 -84.8409358015 -1153452.41711 -0.00850379083975 0.6153
372 17734951 -84.6725627067 -1151578.46519 -0.00850898442113 0.6109
373 17778035 -84.5118820148 -1149738.92797 -0.00851577325485 0.6142
374 17820537 -84.3452822633 -1147870.61485 -0.00852196597917 0.6089
375 17862728 -84.1808477056 -1146001.22673 -0.00852794901128 0.6165
376 17904310 -84.0144728866 -1144133.80001 -0.00853326821376 0.613
377 17945595 -83.8497408099 -1142308.16436 -0.00853877657557 0.6005
378 17987386 -83.6830981313 -1140449.56432 -0.00854400151344 0.6059
379 18029387 -83.5238690213 -1138642.40765 -0.00854954687164 0.6103
380 18071547 -83.3635733386 -1136805.69803 -0.00855469488223 0.6072
381 18114794 -83.2080169596 -1135030.5723 -0.00855855642869 0.6043
382 18158090 -83.0397119683 -1133184.5828 -0.00856263638736 0.605
383 18201532 -82.875533816 -1131336.40853 -0.008567125729 0.6092
384 18239676 -82.7138798294 -1129504.32688 -0.0085726041784 0.6019
385 18281937 -82.5541776298 -1127662.0378 -0.00857751819275 0.6123
386 18326531 -82.3989160418 -1125926.47222 -0.00858211206452 0.6076
387 18371491 -82.244487246 -1124200.07932 -0.00858703997572 0.6047
388 18414550 -82.0893055417 -1122493.25288 -0.00859116602295 0.6022
389 18456480 -81.9368450459 -1120755.14734 -0.00859600968915 0.6119
390 18497481 -81.7886628563 -1119072.19614 -0.00860107177207 0.6031
391 18539736 -81.6386535099 -1117394.72016 -0.00860594309855 0.6063
392 18586082 -81.4846932123 -1115687.5373 -0.00861113898811 0.5987
393 18626658 -81.3363888321 -1114026.05921 -0.00861704533493 0.6029
394 18669319 -81.1775085231 -1112236.87127 -0.00862348127113 0.603
395 18711111 -81.0169757679 -1110518.37162 -0.00862919554621 0.5998
396 18754602 -80.8614322916 -1108747.09779 -0.0086356607379 0.6039
397 18795588 -80.7071622325 -1107013.43792 -0.008641517704 0.6025
398 18831128 -80.5534878521 -1105280.15378 -0.00864690120193 0.6083
399 18874691 -80.4101812448 -1103641.71129 -0.00865190635024 0.6084
400 18916786 -80.2639092253 -1101986.10676 -0.00865673393144 0.5989
401 18960421 -80.1122241194 -1100265.09214 -0.00866116358621 0.5975
402 19004962 -79.9725009672 -1098641.95743 -0.00866576708223 0.5966
403 19047076 -79.828945797 -1096966.22371 -0.00866979981411 0.5979
404 19090779 -79.678026449 -1095268.66083 -0.00867412193222 0.5973
405 19132906 -79.529740958 -1093578.81674 -0.00867879077451 0.5975
406 19176114 -79.3815947138 -1091972.06606 -0.00868358924111 0.5902
407 19218787 -79.2393138723 -1090394.67135 -0.00868864824957 0.5977
408 19261258 -79.0945497866 -1088803.98976 -0.00869368346838 0.5955
409 19304358 -78.9540876415 -1087181.01714 -0.00869823669568 0.5903
410 19348244 -78.8148250696 -1085617.7597 -0.00870275968853 0.5876
411 19391852 -78.6728618582 -1084041.33188 -0.00870748830459 0.5874
412 19433416 -78.5390730477 -1082568.46334 -0.00871253183187 0.5926
413 19476227 -78.4041001258 -1081010.21332 -0.00871753917067 0.5832
414 19521264 -78.2700153941 -1079429.64832 -0.00872234925748 0.5925
415 19564310 -78.139359931 -1077924.58844 -0.00872748600636 0.5915
416 19605526 -78.0084387902 -1076385.71657 -0.00873208633256 0.5837
417 19646654 -77.8714317185 -1074865.75606 -0.00873638868616 0.5999
418 19688604 -77.7287561787 -1073283.71825 -0.00874048231012 0.5867
419 19732272 -77.5912565319 -1071697.49409 -0.00874501036829 0.5988
420 19774909 -77.4553885443 -1070084.8138 -0.00874927347864 0.591
421 19817179 -77.3152721277 -1068546.65079 -0.00875445531797 0.5849
422 19860051 -77.1839330454 -1066999.41157 -0.00875957881716 0.5777
423 19903712 -77.0460188299 -1065529.53728 -0.00876472255292 0.5838
424 19946143 -76.9094786597 -1063940.69044 -0.00876962344063 0.5882
425 19987697 -76.7796450665 -1062465.32211 -0.00877464366424 0.5896
426 20029259 -76.6449006354 -1060954.75623 -0.00877914102993 0.5884
427 20072585 -76.5194055269 -1059571.90983 -0.00878329979135 0.5778
428 20115099 -76.3908840646 -1058106.42216 -0.00878749000857 0.5774
429 20156290 -76.2572367677 -1056652.3073 -0.00879240130285 0.5685
430 20200349 -76.133575192 -1055251.8953 -0.00879740919211 0.5909
431 20243935 -76.0125242675 -1053824.32102 -0.00880237616666 0.5931
432 20286092 -75.8827771344 -1052334.07976 -0.00880780768878 0.5862
433 20331639 -75.7579061656 -1050899.88853 -0.00881288014821 0.5793
434 20374632 -75.6362623559 -1049517.48229 -0.00881819350114 0.5754
435 20418566 -75.5126144681 -1048069.41415 -0.00882338932301 0.5828
436 20458782 -75.3809839484 -1046605.44751 -0.00882813468275 0.587
437 20495732 -75.258196495 -1045236.23884 -0.00883330649368 0.5855
438 20533740 -75.1242873297 -1043762.4374 -0.00883841565397 0.5784
439 20569878 -74.9998889618 -1042377.20749 -0.00884372745329 0.5649
440 20607378 -74.8717290753 -1040937.44858 -0.00884952672018 0.5877
441 20647730 -74.7473329508 -1039524.16715 -0.0088551067755 0.5872
442 20686631 -74.624341128 -1038141.30513 -0.00886085106145 0.5835
443 20724849 -74.5068905257 -1036774.20809 -0.0088664652655 0.5756
444 20764591 -74.3893688282 -1035421.69128 -0.00887180703778 0.5753
445 20801978 -74.2679170785 -1034013.77961 -0.0088762076013 0.5726
446 20840087 -74.1518393688 -1032650.06259 -0.0088808739823 0.5754
447 20876394 -74.0360033171 -1031271.53189 -0.00888622964718 0.5783
448 20914102 -73.9186973997 -1029932.63851 -0.00889075786155 0.5718
449 20954331 -73.8031463228 -1028621.7889 -0.00889576682342 0.5729
450 20994070 -73.6800596809 -1027241.12315 -0.00890134549391 0.5771
451 21028847 -73.5631794058 -1025914.00841 -0.00890609480932 0.5698
452 21064864 -73.4435542657 -1024575.18006 -0.00891007382258 0.57
453 21103219 -73.3193804661 -1023161.7831 -0.00891377614543 0.5682
454 21141266 -73.1975565461 -1021796.50049 -0.00891705201518 0.5727
455 21179476 -73.0893827006 -1020536.66706 -0.00892053039862 0.5686
456 21217556 -72.9737662225 -1019249.77721 -0.00892377402486 0.5653
457 21257003 -72.854745195 -1017880.85332 -0.00892705253757 0.5789
458 21296070 -72.7327872144 -1016464.92687 -0.00893064187856 0.5684
459 21336355 -72.6219670689 -1015158.73611 -0.00893531182446 0.5636
460 21375468 -72.5116828435 -1013884.36069 -0.00893963941791 0.5745
461 21412874 -72.3976103775 -1012571.29408 -0.00894498074377 0.5725
462 21448928 -72.2835851733 -1011284.18872 -0.00895056009581 0.5693
463 21486693 -72.1705754307 -1009977.95487 -0.00895673405603 0.5666
464 21523287 -72.0571253808 -1008673.31652 -0.00896281735141 0.5601
465 21559254 -71.9481618719 -1007406.70038 -0.00896841227844 0.5598
466 21597439 -71.8381817915 -1006150.98115 -0.00897514615755 0.5668
467 21632879 -71.7300455723 -1004881.85909 -0.0089811911314 0.5731
468 21669970 -71.6247458856 -1003698.52767 -0.00898617841827 0.5589
469 21709284 -71.5192287167 -1002471.40995 -0.00899172325522 0.5617
470 21745031 -71.4106050042 -1001255.52737 -0.0089979000149 0.565
471 21782836 -71.307571477 -1000099.46646 -0.00900339250239 0.5575
472 21819787 -71.2054723199 -998873.369017 -0.00900892510946 0.5711
473 21855326 -71.1077509262 -997664.377212 -0.00901452274439 0.5595
474 21895777 -70.9996915186 -996440.665289 -0.00902062802178 0.5646
475 21932086 -70.8962859503 -995202.998393 -0.00902553382737 0.5596
476 21970019 -70.7917575028 -994034.668034 -0.00903057497429 0.5644
477 22007364 -70.6889229931 -992805.500977 -0.00903481583756 0.5551
478 22045742 -70.5867754391 -991621.074287 -0.00903818397133 0.5667
479 22083892 -70.4854422782 -990458.494393 -0.00904185531542 0.5692
480 22123114 -70.3795503895 -989210.5896 -0.00904573128518 0.5733
481 22158939 -70.2786967119 -988082.974458 -0.00905026037083 0.5608
482 22195864 -70.1801304925 -986951.667874 -0.00905543622982 0.5593
483 22231588 -70.0832082133 -985848.808727 -0.00906109712481 0.5477
484 22270917 -69.9876248337 -984734.118593 -0.00906612228253 0.5609
485 22306528 -69.8877207002 -983611.358091 -0.0090709443226 0.567
486 22343689 -69.7879918057 -982410.158059 -0.00907573877499 0.5602
487 22381201 -69.6912099167 -981378.007882 -0.00908033294652 0.5517
488 22419135 -69.5925100307 -980231.332459 -0.00908496170969 0.5552
489 22457060 -69.4901238129 -979054.90045 -0.00908947613464 0.5665
490 22492719 -69.3967407913 -977984.30117 -0.00909403234704 0.5502
491 22530189 -69.2926662142 -976821.713834 -0.00909872296398 0.5542
492 22569968 -69.1843990811 -975630.35226 -0.00910330966255 0.5499
493 22611411 -69.092063981 -974579.729443 -0.00910773831536 0.5494
494 22651213 -68.9898106387 -973377.163518 -0.00911245588088 0.5659
495 22690160 -68.8973199781 -972335.171057 -0.00911684094527 0.5538
496 22725359 -68.8048073776 -971204.348999 -0.00912103195562 0.5539
497 22764161 -68.7132919399 -970140.677596 -0.00912541009621 0.554
498 22800143 -68.6107862558 -968966.254552 -0.00912946175106 0.5551
499 22841019 -68.5209827113 -967951.513237 -0.00913375444404 0.5494
500 22876708 -68.4311703048 -966914.753032 -0.00913725373344 0.5585
501 22911084 -68.3348044872 -965824.639571 -0.00914047468411 0.5466
502 22950510 -68.2490956156 -964786.38423 -0.00914331329356 0.5606
503 22989833 -68.1601674168 -963745.227256 -0.00914701134377 0.5439
504 23027120 -68.0666519121 -962671.845467 -0.00915078590926 0.5484
505 23060928 -67.9693842679 -961552.931249 -0.00915561678626 0.545
506 23095572 -67.8852588053 -960593.181292 -0.0091599339293 0.5463
507 23133954 -67.7981622772 -959564.863731 -0.00916514176339 0.5478
508 23172182 -67.7101113546 -958576.572934 -0.00917026070071 0.5446
509 23209852 -67.6251382603 -957570.663321 -0.00917541311648 0.5435
510 23248906 -67.5357185077 -956545.586082 -0.00918034276872 0.5449
511 23287907 -67.4463587322 -955514.174363 -0.00918531793516 0.5442
512 23327100 -67.3646445459 -954498.812594 -0.00918885949004 0.5521
513 23364718 -67.2755544008 -953476.698325 -0.00919317828391 0.5476
514 23402718 -67.1914770236 -952498.260793 -0.00919722770841 0.5331
515 23437399 -67.1026207222 -951465.661854 -0.00920154070562 0.5476
516 23476459 -67.0205079016 -950460.554704 -0.00920586718666 0.5385
517 23515410 -66.9299767065 -949456.744879 -0.00921062400846 0.54
518 23550504 -66.8464750971 -948417.13678 -0.00921679686071 0.5449
519 23588574 -66.7620168705 -947466.382796 -0.00922251232117 0.5418
520 23627823 -66.6839765178 -946491.17148 -0.00922769703023 0.539
521 23662688 -66.6062871659 -945486.270784 -0.00923251102156 0.5359
522 23700651 -66.5224572477 -944532.962566 -0.00923759543876 0.5355
523 23738922 -66.4356378288 -943558.004774 -0.00924257754504 0.537
524 23776356 -66.3551006029 -942576.574354 -0.00924726907707 0.5405
525 23813944 -66.2696503168 -941620.839688 -0.00925196516299 0.538
526 23854526 -66.1772026637 -940601.635048 -0.00925663141175 0.5365
527 23891026 -66.0944696198 -939712.411869 -0.00926094164046 0.5365
528 23928316 -66.0103126178 -938740.599204 -0.0092653179501 0.5388
529 23965245 -65.9284414495 -937821.900025 -0.00926941971957 0.5407
530 24003159 -65.8462338394 -936872.474574 -0.00927358857268 0.5404
531 24039895 -65.7743304035 -936040.925517 -0.00927785954423 0.5463
532 24076996 -65.6988362383 -935211.769331 -0.00928165540977 0.5342
533 24114292 -65.6192351014 -934252.593465 -0.009286276557 0.5346
534 24150660 -65.5420643125 -933346.431085 -0.00929048779947 0.5367
535 24188937 -65.4663047665 -932433.870955 -0.00929524763858 0.5375
536 24228626 -65.3914673535 -931509.697705 -0.00929987561647 0.5403
537 24267208 -65.3095075939 -930581.168473 -0.00930437076231 0.5412
538 24305215 -65.2216962339 -929567.659402 -0.00930927671583 0.5307
539 24342576 -65.1503471893 -928660.699072 -0.00931462881313 0.5309
540 24379532 -65.0774415792 -927748.234355 -0.00932024752681 0.5337
541 24416911 -65.0017444216 -926830.779304 -0.00932532921438 0.5333
542 24454122 -64.9311440836 -925999.670851 -0.00932948425698 0.5257
543 24492130 -64.8585764387 -925097.448153 -0.00933388044991 0.5308
544 24531015 -64.7799948302 -924193.533715 -0.00933768693652 0.5358
545 24570309 -64.7060073806 -923296.079134 -0.00934270634317 0.5378
546 24606771 -64.6312262361 -922454.650031 -0.00934760106702 0.5374
547 24644609 -64.5606119153 -921614.106308 -0.00935247339899 0.5304
548 24683302 -64.4988288055 -920846.108121 -0.00935711629603 0.5297
549 24720824 -64.4254593975 -920004.533954 -0.00936101925179 0.5275
550 24759994 -64.3548002811 -919131.356022 -0.00936519631099 0.5238
551 24796077 -64.2831915237 -918285.610439 -0.00936830336532 0.5291
552 24834333 -64.2057185938 -917418.666444 -0.00937136694119 0.5202
553 24873488 -64.1292241801 -916512.855206 -0.00937524902479 0.5332
554 24908243 -64.0590521689 -915661.197098 -0.00937974991563 0.5341
555 24946212 -63.9884949212 -914795.74433 -0.00938362302114 0.5325
556 24984787 -63.9193523488 -913991.663315 -0.00938767226886 0.5165
557 25018124 -63.8548402554 -913189.393061 -0.00939168402451 0.5289
558 25056300 -63.7806760876 -912255.393936 -0.00939612167124 0.5336
559 25093816 -63.7074038066 -911385.078427 -0.00940113141517 0.5342
560 25126440 -63.6403459677 -910601.025537 -0.00940612484951 0.5209
561 25156893 -63.5785785044 -909806.318922 -0.00941146115936 0.5268
562 25190117 -63.5095035092 -908989.061041 -0.00941713316495 0.5295
563 25223456 -63.4376338631 -908124.830966 -0.00942322965343 0.5243
564 25255853 -63.368584733 -907280.10479 -0.00942918441479 0.5309
565 25286415 -63.3001995012 -906473.541631 -0.00943404595956 0.52
566 25320416 -63.2327819982 -905668.867429 -0.00943923256544 0.5223
567 25353894 -63.1669486648 -904913.399637 -0.00944441698081 0.519
568 25385418 -63.0941992868 -904064.783675 -0.0094486526494 0.5251
569 25420797 -63.0268637398 -903254.240771 -0.0094534352198 0.5215
570 25453541 -62.9637416467 -902466.63778 -0.00945825889051 0.5233
571 25485615 -62.904581762 -901752.9966 -0.00946325386277 0.5273
572 25515264 -62.8391016688 -900968.779954 -0.00946782153084 0.521
573 25545289 -62.7714353615 -900183.856602 -0.00947255354517 0.5248
574 25575889 -62.7096391053 -899430.538071 -0.00947723806792 0.5123
575 25608686 -62.6474106347 -898710.150704 -0.00948115956243 0.5195
576 25639051 -62.580318964 -897928.252523 -0.00948547509299 0.5169
577 25671617 -62.5164909061 -897189.606632 -0.00949057296202 0.5173
578 25704467 -62.444875421 -896355.912182 -0.00949569576012 0.5159
579 25736799 -62.3779759506 -895612.259394 -0.00949999788629 0.5153
580 25767596 -62.3062511186 -894819.648116 -0.00950402315603 0.5255
581 25799525 -62.2415803251 -894046.339911 -0.00950862676144 0.5182
582 25831238 -62.1818858913 -893358.757131 -0.00951303102253 0.5135
583 25862343 -62.1171982652 -892598.370777 -0.00951726633909 0.5148
584 25893863 -62.0577559907 -891827.860038 -0.00952107589758 0.5166
585 25928625 -62.0009663739 -891179.090335 -0.00952578471437 0.5166
586 25960819 -61.940628401 -890444.222454 -0.00952978730101 0.5177
587 25992793 -61.886245091 -889738.945862 -0.00953413402493 0.5149
588 26024700 -61.8346328076 -889069.730971 -0.00953880322674 0.5173
589 26059277 -61.7619675837 -888237.07304 -0.00954350321226 0.5101
590 26090575 -61.7010602094 -887519.550836 -0.00954871777942 0.5227
591 26124736 -61.6340805676 -886668.970274 -0.00955426522087 0.5184
592 26156974 -61.5806716027 -885995.349153 -0.00955994753148 0.5159
593 26187994 -61.5216622899 -885294.229036 -0.00956473161267 0.5146
594 26219700 -61.4669095262 -884683.383268 -0.0095689267435 0.5092
595 26251753 -61.4058534826 -883988.674911 -0.00957351116926 0.5248
596 26283047 -61.3481711919 -883316.475579 -0.00957914538812 0.5174
597 26314036 -61.2932649357 -882607.584901 -0.00958452575024 0.517
598 26347097 -61.2373282592 -881925.328937 -0.00959029750766 0.5119
599 26379274 -61.1822548717 -881258.621975 -0.00959547217503 0.5093
600 26409367 -61.1319469484 -880615.204249 -0.00960027377891 0.5167
601 26441129 -61.0745820254 -879924.155234 -0.00960489448413 0.5135
602 26472224 -61.0157576253 -879242.471094 -0.00960943387704 0.5161
603 26503794 -60.9528359687 -878534.929455 -0.00961435750071 0.5113
604 26535608 -60.900117273 -877947.44635 -0.00961895860284 0.5132
605 26569844 -60.8387417082 -877257.583641 -0.00962222648356 0.5047
606 26600427 -60.7802290206 -876567.398928 -0.00962563634042 0.5048
607 26631716 -60.7250778108 -875880.778687 -0.00962967914062 0.5134
608 26663070 -60.6640368584 -875101.162726 -0.00963446851331 0.5149
609 26693840 -60.6039333685 -874424.637004 -0.00963932680275 0.5102
610 26725954 -60.5502124952 -873742.683068 -0.00964458644561 0.5209
611 26756338 -60.4888713435 -873054.619919 -0.00965074735308 0.5062
612 26790279 -60.4376722655 -872409.868669 -0.00965549357537 0.5078
613 26824562 -60.3781215387 -871677.167645 -0.00965998309038 0.5092
614 26854072 -60.3280656785 -871041.670578 -0.00966491291927 0.5024
615 26885997 -60.2802710504 -870445.103194 -0.00966999035819 0.5106
616 26915604 -60.2204848772 -869808.45339 -0.00967542753277 0.5099
617 26946455 -60.1620049443 -869150.679719 -0.00968073673754 0.5153
618 26976551 -60.1077031222 -868445.288081 -0.00968674352503 0.5103
619 27007917 -60.0555275903 -867836.122343 -0.00969241053021 0.4995
620 27038317 -60.0021826478 -867230.730682 -0.00969787166842 0.5126
621 27070623 -59.9446521206 -866511.407596 -0.00970278340653 0.5064
622 27101579 -59.8864387428 -865848.775431 -0.00970815342491 0.5118
623 27134053 -59.8342339747 -865200.121466 -0.00971320616207 0.5014
624 27165573 -59.7844770735 -864596.987047 -0.00971830711228 0.4973
625 27199190 -59.7303759708 -863957.779453 -0.00972375887756 0.5036
626 27229054 -59.6809646635 -863359.632471 -0.00972911237143 0.5085
627 27259207 -59.6290337981 -862741.771872 -0.009733242043 0.5057
628 27289741 -59.577491273 -862096.341988 -0.00973732811047 0.5117
629 27321499 -59.5258236567 -861442.428226 -0.00974223366342 0.5095
630 27352830 -59.4777742216 -860805.335131 -0.00974693798265 0.5011
631 27384536 -59.4261750193 -860156.13547 -0.00975169717763 0.5098
632 27415418 -59.3720981541 -859528.291646 -0.00975593766705 0.5034
633 27447411 -59.3152888398 -858894.912234 -0.00976060484826 0.5078
634 27481217 -59.259043816 -858243.844129 -0.00976486168192 0.5082
635 27514160 -59.2166496205 -857720.682233 -0.00976976525478 0.4979
636 27545545 -59.1655230345 -857071.796036 -0.0097749459062 0.5089
637 27577994 -59.1197815847 -856522.920606 -0.00977921387445 0.5003
638 27613607 -59.0577647434 -855793.025258 -0.00978339231172 0.5013
639 27645886 -59.0169335675 -855243.131701 -0.00978762389067 0.5096
640 27678011 -58.9663543681 -854621.224324 -0.00979228416705 0.4943
641 27709818 -58.9188315841 -854033.579261 -0.00979754322368 0.4941
642 27741499 -58.8749858502 -853492.208832 -0.00980141330418 0.4932
643 27772901 -58.8366589005 -852955.560262 -0.00980574193089 0.4958
644 27805261 -58.785718274 -852333.06607 -0.00981024520583 0.5053
645 27834386 -58.7382374462 -851742.576468 -0.00981472620006 0.4996
646 27867251 -58.689061723 -851169.807238 -0.00981856674468 0.502
647 27902506 -58.6383443547 -850520.676575 -0.0098216444171 0.5086
648 27932896 -58.5905626064 -849933.069711 -0.00982633682338 0.4988
649 27963405 -58.5488365747 -849375.481257 -0.00983100929528 0.5
650 27996263 -58.4955994209 -848726.748297 -0.0098354482246 0.5004
651 28026567 -58.4511506496 -848166.458257 -0.00983963966205 0.4978
652 28059599 -58.4060641984 -847591.407626 -0.00984386313742 0.4986
653 28088486 -58.3540900112 -846950.139856 -0.00984646850062 0.5054
654 28120075 -58.3049043327 -846312.6239 -0.00984846780688 0.4891
655 28154136 -58.2659151326 -845808.374721 -0.00985084604169 0.4988
656 28185551 -58.2256660304 -845294.675237 -0.00985313227158 0.5019
657 28216795 -58.1807112801 -844759.063534 -0.00985528024424 0.4939
658 28249173 -58.1289498522 -844164.434569 -0.00985850275949 0.4952
659 28280122 -58.0858465416 -843597.637976 -0.0098613613863 0.5049
660 28311436 -58.0350408874 -842953.307686 -0.00986460210666 0.495
661 28345533 -57.9968386995 -842457.913758 -0.00986759730641 0.4953
662 28378184 -57.9460319364 -841856.207107 -0.0098708716671 0.5043
663 28408369 -57.9084804905 -841351.760826 -0.00987376441941 0.4965
664 28439536 -57.8689141059 -840855.429324 -0.00987641183789 0.4945
665 28472634 -57.8323521665 -840332.591932 -0.00987985109409 0.4997
666 28505095 -57.7852060539 -839720.610584 -0.00988322454382 0.4899
667 28535636 -57.7358975669 -839114.466653 -0.00988697404937 0.5024
668 28569691 -57.6848345123 -838454.188145 -0.00989018926368 0.4949
669 28602311 -57.642632713 -837855.811307 -0.00989435516903 0.4887
670 28634740 -57.5972856783 -837320.519277 -0.00989764814158 0.4937
671 28665796 -57.559588631 -836814.618208 -0.00990088304428 0.5011
672 28698875 -57.5125400667 -836238.380815 -0.00990515257501 0.492
673 28730095 -57.4669943235 -835681.696321 -0.00990943873687 0.4877
674 28761552 -57.4272584649 -835169.979226 -0.00991376367007 0.4868
675 28792811 -57.3811450141 -834592.220554 -0.00991890564004 0.4927
676 28826535 -57.3441723318 -834166.183403 -0.00992244567898 0.4854
677 28860074 -57.3020944248 -833645.330949 -0.00992585035493 0.4903
678 28891964 -57.2599898323 -833114.665626 -0.00992967024739 0.4945
679 28922523 -57.2210081976 -832605.719391 -0.00993341245681 0.492
680 28952542 -57.1663015685 -831981.094501 -0.00993663595957 0.4857
681 28987106 -57.1266116893 -831513.40314 -0.00993957729593 0.4946
682 29016484 -57.0866273042 -830995.7569 -0.00994394375574 0.4848
683 29050296 -57.0497311947 -830492.098365 -0.00994860393345 0.4878
684 29080995 -57.0028248269 -829935.965784 -0.00995357782167 0.4903
685 29112311 -56.9696191976 -829492.357812 -0.00995811108443 0.4927
686 29142582 -56.9258608011 -828930.674776 -0.00996234696873 0.485
687 29174776 -56.8809161005 -828402.560374 -0.00996615221835 0.4905
688 29207683 -56.8399093857 -827905.626268 -0.00996992442816 0.4906
689 29238185 -56.8034901778 -827429.2288 -0.00997328134762 0.4827
690 29271183 -56.7644210819 -826955.723944 -0.00997715665303 0.483
691 29302895 -56.732275676 -826492.345265 -0.00998063194882 0.4894
692 29333636 -56.6853750557 -825945.149101 -0.00998398391397 0.4897
693 29368672 -56.6424810887 -825461.086238 -0.00998717846047 0.4799
694 29399087 -56.6062084722 -825007.330023 -0.00999075349 0.4908
695 29429617 -56.5653302597 -824519.352665 -0.0099948527469 0.4809
696 29461448 -56.5272602494 -824004.243976 -0.00999884285791 0.4809
697 29495235 -56.4857341632 -823497.227816 -0.0100021737682 0.4804
698 29527176 -56.4465823813 -822980.248492 -0.0100055818064 0.4777
699 29557339 -56.4094399875 -822515.731831 -0.0100091017616 0.4845
700 29591501 -56.3645459066 -821994.685382 -0.0100131328262 0.4755
701 29623399 -56.3179065222 -821463.100975 -0.0100178792273 0.4888
702 29655056 -56.2828286792 -821002.634011 -0.0100215706149 0.4849
703 29685934 -56.246983759 -820561.075209 -0.0100253577471 0.4793
704 29720935 -56.2115011818 -820134.368532 -0.0100289273995 0.4809
705 29753369 -56.1755791637 -819693.91334 -0.0100319202345 0.4776
706 29785975 -56.135984354 -819216.574567 -0.0100343732099 0.4857
707 29819776 -56.096147262 -818717.758633 -0.0100375451196 0.488
708 29854570 -56.0592634728 -818240.603327 -0.01004009035 0.4871
709 29887029 -56.0201196219 -817747.443015 -0.0100440225684 0.4845
710 29918966 -55.9816195424 -817276.42922 -0.0100476274711 0.4762
711 29950345 -55.9487636747 -816828.881267 -0.0100517747904 0.485
712 29982074 -55.9139804555 -816385.97103 -0.0100567514506 0.477
713 30014100 -55.8805232004 -815919.660762 -0.0100608176683 0.4905
714 30047579 -55.8384381591 -815449.470304 -0.0100641493173 0.4791
715 30079065 -55.8026059459 -815039.061567 -0.010067410227 0.4849
716 30111867 -55.7634268103 -814603.241321 -0.0100713122865 0.4825
717 30144848 -55.726887639 -814150.658095 -0.0100743851124 0.4853
718 30174571 -55.6867575108 -813612.871484 -0.0100781006729 0.4843
719 30206349 -55.6518018829 -813176.856766 -0.0100823889756 0.4768
720 30239259 -55.6223424525 -812746.807848 -0.0100862724354 0.479
721 30271390 -55.5858600843 -812341.362806 -0.0100896051478 0.4787
722 30302674 -55.5463182143 -811891.476417 -0.0100933500469 0.4844
723 30334124 -55.5187682266 -811534.163514 -0.0100974063927 0.4914
724 30364950 -55.4818232953 -811084.525742 -0.0101007725988 0.481
725 30395825 -55.4516328528 -810675.711824 -0.0101045286024 0.4805
726 30426512 -55.4192761723 -810229.692203 -0.0101077904352 0.4902
727 30458947 -55.3796439058 -809760.940972 -0.0101115932504 0.4842
728 30491388 -55.3443035192 -809358.668394 -0.0101154472394 0.4693
729 30524062 -55.3221574093 -809005.693053 -0.0101189037418 0.4802
730 30558716 -55.2787135452 -808514.671306 -0.0101226109984 0.4795
731 30592585 -55.2432716625 -808058.725387 -0.0101269694348 0.481
732 30625280 -55.2040166916 -807611.800721 -0.0101312073139 0.4751
733 30656501 -55.1598684074 -807136.968631 -0.0101362234481 0.482
734 30686804 -55.1338044561 -806769.549721 -0.0101410700406 0.4809
735 30717457 -55.0981212345 -806347.829552 -0.010146256696 0.4757
736 30750102 -55.0651221958 -805956.354123 -0.0101510297772 0.4703
737 30781993 -55.0325265603 -805526.975347 -0.0101549208678 0.4827
738 30813014 -54.9992457712 -805102.418661 -0.0101590648194 0.4692
739 30844034 -54.9679581724 -804715.730041 -0.0101628757345 0.4832
740 30876991 -54.9317990154 -804255.42503 -0.0101670028573 0.4752
741 30911398 -54.9013255992 -803894.555045 -0.0101706533141 0.4727
742 30943232 -54.8703519718 -803538.714357 -0.0101744607025 0.4631
743 30975056 -54.8310181198 -803020.589843 -0.0101780691755 0.4744
744 31006296 -54.7965800192 -802550.225927 -0.010181273745 0.4815
745 31038704 -54.7690996904 -802165.088375 -0.0101853005896 0.4753
746 31070499 -54.739796503 -801764.025072 -0.0101890229593 0.472
747 31104093 -54.707743696 -801340.571524 -0.0101932454775 0.4726
748 31135938 -54.6781915111 -800931.785826 -0.0101978299633 0.4771
749 31169395 -54.6445962976 -800575.299299 -0.0102011393543 0.4759
750 31201465 -54.6076309294 -800122.853977 -0.0102048639654 0.4724
751 31231861 -54.5735121513 -799688.156928 -0.0102083774777 0.4798
752 31261570 -54.5434252043 -799308.593329 -0.0102114680661 0.4607
753 31292498 -54.5074045479 -798872.543986 -0.0102141885829 0.4871
754 31324324 -54.4740912905 -798497.792946 -0.0102171913256 0.4788
755 31354809 -54.4368219619 -798086.622849 -0.010220863492 0.4744
756 31385227 -54.402656794 -797682.855101 -0.0102239031822 0.4688
757 31418103 -54.3749730365 -797286.973617 -0.010226792193 0.4669
758 31452119 -54.3435331254 -796908.555319 -0.0102309869063 0.4714
759 31485307 -54.3090288171 -796453.51109 -0.0102356088897 0.4689
760 31516134 -54.273394881 -796044.922678 -0.0102403541552 0.4699
761 31548714 -54.2485647293 -795692.125486 -0.0102438031809 0.4691
762 31576909 -54.2114434721 -795267.954531 -0.010246562897 0.4656
763 31607659 -54.1810098718 -794907.251486 -0.0102493082408 0.4756
764 31640840 -54.1449155945 -794510.214604 -0.0102519390546 0.469
765 31674163 -54.1161929524 -794121.331655 -0.0102551859496 0.4702
766 31704894 -54.0861258667 -793766.812489 -0.0102576649779 0.4728
767 31737588 -54.0516527 -793336.568281 -0.0102602669786 0.4652
768 31768598 -54.0164191191 -792938.092547 -0.0102624106672 0.4617
769 31799989 -53.987042294 -792599.719296 -0.01026466182 0.461
770 31832148 -53.9551659593 -792251.062984 -0.0102673813451 0.4742
771 31863158 -53.9254666494 -791829.894049 -0.0102701673614 0.4653
772 31897710 -53.8914361653 -791424.779264 -0.0102743062269 0.4708
773 31930609 -53.8732919196 -791119.350837 -0.0102780738273 0.4719
774 31961443 -53.8442927637 -790775.82426 -0.0102821985053 0.4724
775 31992781 -53.8079768684 -790319.80594 -0.0102858815238 0.4709
776 32020404 -53.7808595652 -789944.198294 -0.0102898041726 0.4627
777 32052841 -53.7493294407 -789579.682539 -0.0102933715144 0.4694
778 32085520 -53.7211616467 -789177.923068 -0.010296787119 0.4654
779 32116476 -53.6957549648 -788870.736927 -0.0103002522426 0.4705
780 32147301 -53.6748437948 -788582.966186 -0.0103041718275 0.4737
781 32180584 -53.641017408 -788212.20616 -0.0103075282513 0.4623
782 32211591 -53.610685369 -787855.788036 -0.0103106685882 0.4671
783 32242127 -53.5832141008 -787452.311323 -0.0103141489388 0.476
784 32273511 -53.5571424804 -787144.114753 -0.0103179651575 0.4717
785 32305304 -53.5193844451 -786707.618051 -0.0103215911035 0.4614
786 32340175 -53.4871140505 -786323.374108 -0.0103248401078 0.4651
787 32373376 -53.4567607656 -785943.501018 -0.0103274019527 0.4582
788 32404952 -53.4342258878 -785632.285245 -0.0103302151993 0.4587
789 32435588 -53.4100917058 -785316.450934 -0.0103338391578 0.4624
790 32468234 -53.3844603482 -784954.828222 -0.0103386990081 0.4577
791 32498645 -53.3589162214 -784662.927171 -0.010342700329 0.4689
792 32529392 -53.3338226409 -784289.934922 -0.0103473256005 0.4599
793 32559470 -53.30021128 -783882.566207 -0.0103522819739 0.4646
794 32591820 -53.2717373097 -783498.524827 -0.0103571227846 0.4622
795 32621790 -53.2354346871 -783057.237463 -0.0103605315607 0.4607
796 32653008 -53.212516834 -782709.756717 -0.010363187849 0.4644
797 32684013 -53.1843561534 -782330.982182 -0.010365097043 0.4633
798 32717156 -53.1540097209 -781986.964901 -0.0103675391204 0.4642
799 32746537 -53.129239387 -781653.136772 -0.0103706206986 0.455
800 32779840 -53.1068364173 -781340.523962 -0.0103733218651 0.4619
801 32812724 -53.0793889539 -780993.450999 -0.0103770290184 0.4687
802 32844864 -53.0535309976 -780647.416614 -0.010380896574 0.4638
803 32875944 -53.017069634 -780197.491103 -0.0103844835425 0.4635
804 32907302 -52.9883092954 -779844.766635 -0.0103887721214 0.4681
805 32938006 -52.9656408886 -779561.404224 -0.0103930211118 0.4618
806 32967113 -52.9428875031 -779275.434085 -0.0103977463211 0.4532
807 32998039 -52.9092731768 -778877.015015 -0.0104025911128 0.4627
808 33029397 -52.8851543841 -778556.46951 -0.0104072659658 0.4625
809 33061597 -52.8554454053 -778192.924434 -0.0104119836493 0.4564
810 33091845 -52.8361767456 -777890.947989 -0.0104158808449 0.4554
811 33126742 -52.8146945925 -777609.573121 -0.0104203584688 0.4579
812 33158492 -52.7939660572 -777319.326742 -0.0104244509629 0.4585
813 33191258 -52.7682666569 -777004.67362 -0.0104293626416 0.4547
814 33222928 -52.7486328918 -776716.352551 -0.0104341985999 0.4596
815 33257362 -52.7190731286 -776351.536314 -0.0104389638402 0.4576
816 33287851 -52.68388121 -775966.382902 -0.0104433841702 0.4558
817 33320792 -52.6586398406 -775683.284167 -0.0104475645745 0.462
818 33351379 -52.6365252294 -775340.348828 -0.010451654227 0.4531
819 33385998 -52.6181376888 -775074.969462 -0.0104544299057 0.4509
820 33417983 -52.5870965873 -774707.283254 -0.0104580535355 0.4631
821 33450706 -52.5650317239 -774402.678741 -0.0104609225 0.4629
822 33483632 -52.543797297 -774067.464837 -0.0104645098141 0.4601
823 33517422 -52.5109570039 -773667.411425 -0.0104677107675 0.4534
824 33548360 -52.4780447366 -773264.143714 -0.0104718119746 0.4625
825 33580555 -52.4591274929 -772969.723957 -0.0104761241447 0.4591
826 33612905 -52.4339568575 -772665.593398 -0.0104805046701 0.4526
827 33644427 -52.4006718807 -772272.503226 -0.0104842332186 0.4601
828 33675937 -52.3764976454 -771972.914043 -0.0104876778007 0.4535
829 33706451 -52.3518800225 -771649.735539 -0.0104904559526 0.4556
830 33737942 -52.3250934576 -771284.21031 -0.0104931833993 0.4597
831 33769836 -52.3011254978 -770975.605184 -0.0104962625009 0.4495
832 33798780 -52.2782175405 -770632.352494 -0.0104996774296 0.4557
833 33830203 -52.2480279491 -770236.030202 -0.010502829491 0.4574
834 33862489 -52.2212113199 -769914.946273 -0.0105069068295 0.454
835 33895599 -52.2029919095 -769600.878517 -0.0105096790104 0.4531
836 33925372 -52.1805689463 -769334.64501 -0.010512066719 0.4517
837 33957413 -52.1553253713 -769006.432048 -0.0105152951794 0.4511
838 33990649 -52.1349572246 -768684.765578 -0.0105198874707 0.4496
839 34024293 -52.1047975208 -768351.451834 -0.0105245959863 0.4512
840 34057187 -52.0853287754 -768063.629014 -0.0105284046637 0.4435
841 34090690 -52.0658838879 -767774.355027 -0.0105323805446 0.4565
842 34121750 -52.0357858219 -767455.41533 -0.0105367936182 0.4559
843 34150957 -52.002104842 -767079.116902 -0.0105408509818 0.4558
844 34184020 -51.9785389733 -766792.011392 -0.010543752096 0.452
845 34214911 -51.9596595369 -766562.616365 -0.0105471040028 0.451
846 34245081 -51.9412964112 -766323.915997 -0.0105513227113 0.4565
847 34275488 -51.9214276392 -766033.058402 -0.010555331876 0.4542
848 34305812 -51.897265437 -765719.2184 -0.0105590080181 0.454
849 34337854 -51.8721977379 -765343.642333 -0.0105631095442 0.456
850 34368914 -51.8555625702 -765095.77173 -0.0105672923721 0.4459
851 34401141 -51.8323727334 -764824.760523 -0.0105708104298 0.451
852 34434313 -51.8077092761 -764532.830268 -0.010574601189 0.445
853 34467384 -51.7816388221 -764209.912684 -0.0105784236011 0.4556
854 34499015 -51.762787185 -763911.059733 -0.0105826853712 0.4485
855 34532067 -51.7393440167 -763596.138066 -0.0105871331259 0.4582
856 34565773 -51.714594254 -763288.234555 -0.0105914827759 0.4511
857 34598789 -51.6932681238 -763002.717866 -0.0105963764772 0.4485
858 34629851 -51.6744413806 -762742.332964 -0.0106010707855 0.4588
859 34664046 -51.6559876944 -762446.293367 -0.0106047150091 0.4546
860 34695590 -51.6386454484 -762181.217876 -0.0106077000954 0.4524
861 34728780 -51.6193161922 -761911.502947 -0.010611143218 0.4574
862 34759899 -51.595643326 -761609.723609 -0.0106137360971 0.4523
863 34790992 -51.5676533403 -761241.407295 -0.0106168836682 0.4451
864 34823694 -51.5392002906 -760900.222403 -0.0106217712197 0.4564
865 34854604 -51.515932709 -760645.747641 -0.0106268057318 0.4545
866 34887272 -51.4938332822 -760397.483041 -0.0106316823374 0.4367
867 34918837 -51.4655961631 -760066.489983 -0.0106364018122 0.4571
868 34951895 -51.4385903969 -759719.091286 -0.0106420419227 0.4489
869 34983918 -51.4209498839 -759448.459286 -0.0106462201978 0.4455
870 35014181 -51.4069059425 -759219.151344 -0.010650205951 0.4433
871 35048214 -51.3930614358 -758980.476657 -0.0106543764549 0.4491
872 35082508 -51.3683660154 -758638.873514 -0.0106587356703 0.4458
873 35114140 -51.3470810843 -758356.112249 -0.010663423143 0.4415
874 35147999 -51.3216561183 -758056.080187 -0.0106670478326 0.449
875 35178107 -51.2966702644 -757723.023754 -0.0106714559256 0.4449
876 35211116 -51.2753844125 -757406.06362 -0.0106755922829 0.4371
877 35242361 -51.2620083064 -757224.678408 -0.0106791871618 0.443
878 35275408 -51.2342051542 -756870.971787 -0.0106826020661 0.4351
879 35307915 -51.2173155332 -756596.778633 -0.0106851466741 0.4461
880 35340916 -51.1904117796 -756291.57008 -0.0106880071432 0.451
881 35374070 -51.1686691644 -756000.708202 -0.0106904498654 0.4561
882 35406584 -51.1492304493 -755758.740752 -0.0106937435825 0.4393
883 35438214 -51.1331443525 -755546.984714 -0.0106958737886 0.45
884 35470350 -51.1082421217 -755261.050142 -0.0106983853081 0.4453
885 35503590 -51.092027506 -755009.635441 -0.0107009203173 0.4395
886 35533725 -51.0667536562 -754693.755625 -0.0107025479977 0.4549
887 35562481 -51.047830655 -754472.530438 -0.0107057453672 0.4441
888 35594910 -51.0244153939 -754183.942115 -0.0107094310994 0.4457
889 35627014 -51.0086407562 -753954.947773 -0.0107131272819 0.4542
890 35658321 -50.9844857875 -753666.899696 -0.0107164330159 0.4538
891 35686593 -50.9622266289 -753383.695662 -0.010719448727 0.4415
892 35718563 -50.9389053941 -753101.205196 -0.0107237708776 0.4418
893 35749360 -50.924730844 -752873.441058 -0.0107285883731 0.4501
894 35780540 -50.9026070451 -752602.403486 -0.010733360024 0.452
895 35811329 -50.8769566336 -752286.839162 -0.0107393746955 0.4534
896 35844566 -50.8571535319 -752031.080843 -0.0107442301169 0.4432
897 35875705 -50.8362458845 -751794.332578 -0.0107482219571 0.4505
898 35907293 -50.8162470929 -751574.248173 -0.0107522859182 0.442
899 35938738 -50.8024730539 -751398.85067 -0.0107552404549 0.4451
900 35971619 -50.780475444 -751117.228056 -0.0107587730222 0.4397
901 36002224 -50.7631026004 -750844.334514 -0.0107634132586 0.4426
902 36033086 -50.7453121359 -750628.733326 -0.0107670417124 0.435
903 36064261 -50.7234486215 -750362.50965 -0.0107698188531 0.4428
904 36097415 -50.6972685884 -750007.728633 -0.0107732654036 0.4471
905 36126624 -50.6738163909 -749731.417905 -0.0107776616634 0.445
906 36159300 -50.6486707056 -749451.904841 -0.0107817545292 0.4397
907 36190904 -50.6256446127 -749205.312004 -0.0107849850673 0.4357
908 36222005 -50.6037347863 -748888.143552 -0.0107873413597 0.4457
909 36253294 -50.5879135977 -748658.008112 -0.0107898387946 0.442
910 36283291 -50.5689541227 -748419.218239 -0.0107918671722 0.4424
911 36314639 -50.5520727767 -748148.94847 -0.0107945168172 0.4419
912 36346240 -50.527790205 -747867.944306 -0.0107971157945 0.4501
913 36379138 -50.5118449787 -747609.737207 -0.010800399243 0.4328
914 36413259 -50.4863776157 -747352.172338 -0.0108033294857 0.4361
915 36445345 -50.469405149 -747090.162354 -0.0108076489956 0.438
916 36476132 -50.4571873556 -746910.383141 -0.0108111241593 0.4413
917 36507050 -50.436619105 -746634.977928 -0.0108139133277 0.4384
918 36541414 -50.4116760066 -746337.05965 -0.0108157162036 0.441
919 36572934 -50.3922330457 -746112.881977 -0.0108177403437 0.4411
920 36605709 -50.3767589065 -745875.965978 -0.0108197709434 0.4413
921 36638094 -50.3643130101 -745684.644714 -0.0108225042076 0.4429
922 36669203 -50.3412470316 -745374.204021 -0.0108251034004 0.4385
923 36700549 -50.3238632006 -745135.329497 -0.0108285202128 0.4396
924 36731750 -50.3060024319 -744895.130241 -0.0108323255979 0.4316
925 36766034 -50.2820725688 -744586.705132 -0.0108360807597 0.4338
926 36798294 -50.2616340647 -744341.292823 -0.0108393432958 0.4419
927 36831622 -50.2356562154 -744031.476198 -0.0108427856967 0.4443
928 36863945 -50.222405306 -743828.609497 -0.0108453663332 0.4344
929 36895532 -50.2025614696 -743568.569822 -0.0108484773366 0.4326



==> mnist_exp/yes_4l.txt <==
0 52818 -537.405324261 -6024161.96841 7.85767628927e-06 0.7324
1 104126 -531.067110394 -5958704.72131 1.67116144586e-05 0.7292
2 154030 -524.651971203 -5892913.85093 2.73132236978e-05 0.7236
3 203489 -517.744075401 -5823478.98891 3.98457209771e-05 0.7215
4 257956 -509.319565568 -5741620.45031 5.86557250948e-05 0.7339
5 307760 -497.107267362 -5627683.75346 8.84503100079e-05 0.7343
6 359793 -477.289422651 -5446109.02434 0.000139346390605 0.7542
7 414673 -446.32061047 -5158325.83884 0.000212752622754 0.7765
8 468335 -403.992287986 -4753909.62439 0.000272063059201 0.822
9 522021 -355.280029221 -4270650.99279 0.000228596034368 0.8575
10 576089 -311.369997442 -3812351.13436 1.06127851888e-05 0.8683
11 629967 -279.644067156 -3470185.13166 -0.000325173543619 0.864
12 683641 -258.488176207 -3240704.52901 -0.000662897383404 0.8503
13 737043 -244.303740382 -3087415.42399 -0.000951449502084 0.8231
14 787201 -234.416582266 -2981126.0414 -0.00118764670415 0.8116
15 841930 -227.222125332 -2904116.94657 -0.00138107134397 0.8037
16 894817 -221.8063788 -2846297.70887 -0.00154094781644 0.7841
17 947409 -217.606551157 -2801356.49633 -0.00167556941277 0.7816
18 997292 -214.258293025 -2765457.01974 -0.00179135484874 0.7692
19 1050792 -211.541856267 -2736200.39091 -0.00189220972818 0.7634
20 1106029 -209.264315401 -2711523.49785 -0.0019809338754 0.7694
21 1160235 -207.352435424 -2690598.28453 -0.00205948488946 0.7675
22 1215835 -205.719691831 -2672549.45238 -0.00212971591765 0.7659
23 1269716 -204.309241703 -2656764.21775 -0.00219267372306 0.7514
24 1321733 -203.086428687 -2643007.93711 -0.00224954998597 0.7505
25 1376774 -202.007455347 -2630631.02247 -0.00230120785708 0.7531
26 1430425 -201.04327771 -2619469.00568 -0.00234839204577 0.7488
27 1482900 -200.174380731 -2609237.55218 -0.00239151400524 0.7532
28 1538360 -199.394674376 -2599886.10459 -0.00243168859521 0.7448
29 1588008 -198.681556922 -2591341.10231 -0.00246847634493 0.7432
30 1638138 -198.042865613 -2583453.35901 -0.00250257314284 0.7407
31 1693182 -197.46021728 -2576211.38614 -0.00253433619471 0.745
32 1744905 -196.913824768 -2569348.7217 -0.00256385512952 0.7406
33 1795584 -196.411443816 -2562862.90907 -0.00259118547218 0.73
34 1848913 -195.940768296 -2556743.17207 -0.00261642613352 0.7407
35 1901327 -195.50849478 -2550870.58621 -0.00264019257173 0.7361
36 1953589 -195.098072483 -2545246.55446 -0.00266244227601 0.7359
37 2003944 -194.713464696 -2539976.17148 -0.00268360453074 0.7387
38 2054306 -194.351069631 -2534899.83759 -0.00270323796222 0.7452
39 2105756 -194.000672759 -2529957.62963 -0.0027216195173 0.7372
40 2154913 -193.67187384 -2525261.31979 -0.0027388836686 0.7452
41 2206450 -193.360845505 -2520702.31891 -0.0027552646936 0.7322
42 2256107 -193.062802171 -2516249.58584 -0.00277089507652 0.7373
43 2304984 -192.770481798 -2511877.92736 -0.00278525042736 0.7297
44 2356919 -192.492204226 -2507714.18598 -0.00279868670266 0.7371
45 2409980 -192.226464987 -2503634.9879 -0.00281115480099 0.7343
46 2462444 -191.974630339 -2499609.70182 -0.00282277494705 0.7296
47 2512687 -191.726330586 -2495716.51669 -0.00283339009117 0.7318
48 2561550 -191.489303547 -2491938.40656 -0.00284370363351 0.7302
49 2610967 -191.256998473 -2488131.2075 -0.00285353456715 0.7243
50 2662540 -191.031007912 -2484510.44406 -0.00286267346163 0.7249
51 2714050 -190.812845781 -2480938.00199 -0.00287158828198 0.7321
52 2765419 -190.601860875 -2477513.97721 -0.00287977857498 0.7188
53 2817970 -190.392535718 -2473986.23602 -0.00288737930341 0.733
54 2869150 -190.185289952 -2470551.90837 -0.00289453824225 0.7315
55 2920702 -189.988041753 -2467127.18994 -0.00290123788346 0.7222
56 2971716 -189.790329682 -2463761.71427 -0.00290748111004 0.7334
57 3020376 -189.594934337 -2460462.77877 -0.00291355379838 0.7118
58 3070330 -189.401865848 -2457077.25937 -0.00291885167642 0.7313
59 3122027 -189.206253802 -2453768.55291 -0.0029238891804 0.7316
60 3175052 -189.018287552 -2450540.42644 -0.00292824796625 0.728
61 3226996 -188.825365264 -2447210.73929 -0.0029322322249 0.7402
62 3278315 -188.634826183 -2443983.96342 -0.00293582513293 0.7286
63 3327831 -188.44543154 -2440812.8137 -0.00293906076424 0.7286
64 3376453 -188.258704568 -2437672.45009 -0.00294198449066 0.7267
65 3430107 -188.067307483 -2434466.95717 -0.00294466544169 0.7307
66 3483915 -187.883314483 -2431409.02505 -0.00294728004427 0.7149
67 3537290 -187.697538831 -2428253.05557 -0.00294922413542 0.7217
68 3589136 -187.503434093 -2425044.70951 -0.00295080609999 0.7354
69 3641269 -187.318059136 -2421837.62689 -0.00295238902482 0.7259
70 3691581 -187.127079737 -2418664.31672 -0.00295389552863 0.7235
71 3743649 -186.933715738 -2415494.95303 -0.00295535437621 0.7266
72 3794260 -186.735806814 -2412134.41874 -0.0029569733563 0.7331
73 3845070 -186.532414496 -2408848.55924 -0.00295828692662 0.7282
74 3896344 -186.331608125 -2405626.78709 -0.00295923607893 0.7296
75 3947920 -186.127471898 -2402414.81945 -0.00295976916801 0.7202
76 4000626 -185.920297683 -2399058.7127 -0.00296007856281 0.7209
77 4051950 -185.70702629 -2395725.28756 -0.00296043675388 0.7271
78 4101661 -185.49222076 -2392389.94203 -0.00296020580844 0.7222
79 4151130 -185.270329761 -2388934.78724 -0.00296011753953 0.7338
80 4203384 -185.053101608 -2385559.1982 -0.0029598625001 0.7243
81 4255791 -184.831497671 -2382204.56832 -0.00295950161073 0.7355
82 4309507 -184.603494182 -2378753.14928 -0.00295931937568 0.7266
83 4360778 -184.370878878 -2375241.5119 -0.00295863276631 0.7304
84 4411841 -184.135754425 -2371710.19745 -0.00295783278458 0.7278
85 4462467 -183.898985403 -2368239.21382 -0.00295725968043 0.7268
86 4513596 -183.653012548 -2364640.10686 -0.00295729587701 0.7245
87 4567467 -183.40674368 -2361098.15439 -0.00295736718703 0.724
88 4622347 -183.157491701 -2357519.00489 -0.00295742301819 0.7277
89 4675833 -182.907642047 -2353895.80555 -0.00295749867573 0.7294
90 4730094 -182.64773011 -2350325.90701 -0.00295743440594 0.7214
91 4780657 -182.377901603 -2346609.80747 -0.00295774322309 0.7296
92 4830049 -182.115717211 -2342930.46354 -0.00295863661059 0.7331
93 4880708 -181.851500498 -2339227.1171 -0.00295955805399 0.7292
94 4930735 -181.584237803 -2335472.91435 -0.00296073828762 0.7278
95 4981456 -181.316146123 -2331760.02371 -0.0029625214239 0.7344
96 5033433 -181.0477883 -2328016.08834 -0.00296440415143 0.7219
97 5084140 -180.779019385 -2324263.44428 -0.00296646469177 0.7329
98 5134628 -180.508560684 -2320511.71704 -0.00296853059554 0.7317
99 5185586 -180.218701851 -2316565.86706 -0.00297113860359 0.7334
100 5237158 -179.934570295 -2312648.1902 -0.00297395622634 0.7264
101 5286388 -179.657810143 -2308854.47135 -0.00297709782726 0.7225
102 5338043 -179.372415974 -2304983.21672 -0.00298049194568 0.7236
103 5389094 -179.08844819 -2301182.60624 -0.00298390041081 0.7269
104 5441312 -178.807730506 -2297363.11363 -0.00298761886109 0.7342
105 5493338 -178.522092636 -2293580.59225 -0.00299180511716 0.7319
106 5544449 -178.244451669 -2289899.1064 -0.00299643524267 0.7331
107 5594970 -177.96040055 -2286151.0625 -0.00300139889544 0.7235
108 5642280 -177.679885061 -2282410.88394 -0.00300666980832 0.7261
109 5695109 -177.389055373 -2278514.23313 -0.00301230859075 0.7301
110 5747625 -177.101858401 -2274619.89478 -0.00301820172315 0.7232
111 5796012 -176.813583444 -2270771.98754 -0.00302433276481 0.7292
112 5844872 -176.528012324 -2266995.26184 -0.0030308716416 0.7269
113 5896733 -176.242037534 -2263234.75224 -0.003037888057 0.7292
114 5947912 -175.961463443 -2259572.81527 -0.00304514032752 0.7185
115 5999407 -175.679168268 -2255847.00899 -0.00305277662289 0.7248
116 6052349 -175.400996699 -2252085.66037 -0.00306021435442 0.7189
117 6104478 -175.113816103 -2248343.85085 -0.00306792433656 0.7224
118 6157775 -174.829892093 -2244596.8984 -0.00307579043956 0.7258
119 6209341 -174.543034104 -2240757.45817 -0.00308403814677 0.7189
120 6259456 -174.248979384 -2236882.97912 -0.00309259288967 0.724
121 6310559 -173.95840843 -2233105.49609 -0.00310119566123 0.727
122 6362179 -173.668207739 -2229390.21637 -0.00310996788932 0.7231
123 6413618 -173.368650622 -2225516.23122 -0.00311906375861 0.7212
124 6463824 -173.067655506 -2221695.38333 -0.00312878223037 0.7158
125 6512721 -172.76358547 -2217869.45674 -0.003138844699 0.7247
126 6564381 -172.454131829 -2213863.56589 -0.00314892247434 0.734
127 6616217 -172.149708643 -2210068.45114 -0.00315896677519 0.7206
128 6666739 -171.830930336 -2206152.70208 -0.00316916855688 0.7249
129 6716769 -171.516219738 -2202260.44183 -0.00317983238016 0.7258
130 6767659 -171.197085618 -2198225.6111 -0.00319049899277 0.7274
131 6816972 -170.873674235 -2194239.05749 -0.00320132302439 0.7201
132 6868466 -170.536069733 -2190069.30829 -0.00321263518233 0.7295
133 6919950 -170.192924635 -2185877.87653 -0.00322460464616 0.7235
134 6971979 -169.852199613 -2181700.681 -0.00323659145554 0.726
135 7022270 -169.511247959 -2177517.08533 -0.00324844320712 0.7185
136 7073737 -169.151983871 -2173223.24801 -0.00326037776965 0.7271
137 7124591 -168.788377384 -2168881.31027 -0.00327190977957 0.7248
138 7175696 -168.42888941 -2164626.80127 -0.00328349227055 0.7306
139 7227255 -168.059017582 -2160265.33671 -0.00329536696634 0.7304
140 7278724 -167.676412426 -2155805.40035 -0.00330696702958 0.7269
141 7329624 -167.296952823 -2151280.73558 -0.00331873339797 0.7209
142 7380974 -166.917473929 -2146746.28537 -0.00333088348846 0.7247
143 7432145 -166.514518839 -2142109.43382 -0.00334285418474 0.7274
144 7481153 -166.099898448 -2137306.74649 -0.00335489411604 0.7249
145 7532901 -165.682658816 -2132519.07877 -0.00336706639038 0.7258
146 7585048 -165.248559055 -2127551.90726 -0.00337916779908 0.7337
147 7636319 -164.820569681 -2122616.8888 -0.00339094998289 0.7334
148 7687065 -164.378747152 -2117602.29551 -0.00340257443688 0.7233
149 7738933 -163.929750349 -2112511.28004 -0.00341518062739 0.7311
150 7787804 -163.45854489 -2107334.94385 -0.00342752465451 0.7254
151 7839063 -162.995583706 -2102174.492 -0.00344012268524 0.7289
152 7890393 -162.52537254 -2096992.03756 -0.0034532049332 0.7311
153 7939679 -162.051043245 -2091739.34801 -0.00346643970728 0.7265
154 7988053 -161.554376071 -2086286.68269 -0.00347975026372 0.7329
155 8038276 -161.062061008 -2080874.8698 -0.00349301345233 0.7364
156 8087711 -160.549858975 -2075324.79636 -0.0035066149976 0.7334
157 8138848 -160.05306278 -2069937.372 -0.00352008102959 0.7229
158 8188564 -159.540992159 -2064400.66835 -0.00353349146051 0.7257
159 8240042 -159.023670189 -2058804.60701 -0.00354748718572 0.7287
160 8288295 -158.501296238 -2053083.42264 -0.00356169277914 0.7323
161 8337116 -157.974333729 -2047316.22039 -0.00357640820262 0.7207
162 8390062 -157.444568283 -2041618.63883 -0.00359141677797 0.7278
163 8442545 -156.907060846 -2035803.40172 -0.00360672585555 0.7337
164 8494557 -156.359342845 -2029891.82891 -0.003621620237 0.7358
165 8546758 -155.825469277 -2024088.25929 -0.0036364687278 0.7309
166 8600940 -155.278031642 -2018147.83895 -0.00365105781449 0.7298
167 8651220 -154.737740488 -2012286.26028 -0.00366520516952 0.7277
168 8701945 -154.178987605 -2006322.66794 -0.00367948752082 0.7337
169 8754717 -153.61725677 -2000323.30911 -0.00369398674498 0.7283
170 8807016 -153.063797637 -1994442.96149 -0.00370841296597 0.7349
171 8858808 -152.494211339 -1988337.68156 -0.00372250804605 0.7331
172 8912452 -151.933375016 -1982355.88553 -0.00373590006663 0.7285
173 8962929 -151.368744962 -1976294.98388 -0.00374920584207 0.7315
174 9013633 -150.805662894 -1970380.43914 -0.00376306343001 0.7267
175 9064696 -150.224711691 -1964216.10582 -0.00377718351292 0.7292
176 9113361 -149.645121444 -1958130.50214 -0.00379130602334 0.7325
177 9162680 -149.073205006 -1952101.17184 -0.00380504282168 0.7283
178 9211760 -148.501075131 -1946016.70123 -0.00381933277229 0.7333
179 9262089 -147.919856692 -1939867.46411 -0.00383363632942 0.7309
180 9311536 -147.344478186 -1933747.44823 -0.00384825401743 0.7275
181 9363059 -146.768060242 -1927656.99547 -0.00386256503985 0.7188
182 9414756 -146.198532784 -1921612.90132 -0.0038764425082 0.7255
183 9466159 -145.628009815 -1915563.57485 -0.00389032805027 0.7187
184 9517836 -145.059332083 -1909592.12617 -0.00390384717413 0.7274
185 9568531 -144.488607511 -1903596.13265 -0.00391723211875 0.7205
186 9618851 -143.925911798 -1897640.8267 -0.0039304748712 0.7176
187 9669652 -143.352833086 -1891565.55562 -0.00394366048483 0.7248
188 9721285 -142.802057143 -1885789.18924 -0.00395667908333 0.7252
189 9773092 -142.238888319 -1879837.23561 -0.00396986671375 0.7267
190 9820717 -141.691144513 -1874009.37429 -0.00398272658065 0.7176
191 9872967 -141.133647817 -1868190.07251 -0.0039952236888 0.7246
192 9924257 -140.583849108 -1862416.74905 -0.00400771832588 0.7174
193 9975876 -140.043108616 -1856690.81072 -0.00401992650268 0.7177
194 10028046 -139.510620149 -1850997.158 -0.0040314824041 0.708
195 10079576 -138.966233242 -1845240.51948 -0.00404239765117 0.7191
196 10130963 -138.434745822 -1839637.75569 -0.00405371877868 0.7163
197 10180741 -137.903620374 -1834073.53905 -0.00406482449839 0.7061
198 10233498 -137.374055686 -1828459.13847 -0.00407621911132 0.7172
199 10285346 -136.849695556 -1822892.72335 -0.00408794384085 0.7221
200 10336676 -136.325662761 -1817323.1585 -0.00409943939768 0.7152
201 10388669 -135.825640465 -1811995.45174 -0.00411134677194 0.7162
202 10440515 -135.317518469 -1806537.80507 -0.00412304782804 0.7092
203 10492495 -134.811489475 -1801146.72855 -0.00413325172264 0.7017
204 10544781 -134.312965144 -1795940.60477 -0.00414276903611 0.7124
205 10595562 -133.825988737 -1790697.62324 -0.00415239966115 0.7086
206 10646285 -133.336584343 -1785553.66119 -0.00416193067048 0.7031
207 10698417 -132.848358394 -1780324.87987 -0.00417083569678 0.7134
208 10749353 -132.388155672 -1775394.13007 -0.00417922594128 0.6989
209 10800015 -131.926095817 -1770478.02901 -0.00418806750737 0.7038
210 10849815 -131.4673669 -1765549.15567 -0.0041967428526 0.7083
211 10901711 -131.006457699 -1760588.98379 -0.00420448858748 0.7026
212 10953277 -130.554685163 -1755667.51035 -0.00421181045727 0.6981
213 11002671 -130.110957887 -1750875.00593 -0.00421976045817 0.701
214 11052029 -129.672051929 -1746116.46813 -0.00422806381789 0.6966
215 11106048 -129.242460917 -1741484.9304 -0.00423548795033 0.6962
216 11158886 -128.8173711 -1736879.3549 -0.00424296026709 0.6975
217 11207169 -128.38153095 -1732214.61576 -0.00424966795469 0.6959
218 11255954 -127.967045172 -1727660.62953 -0.00425630698503 0.6881
219 11307712 -127.544921481 -1723109.31801 -0.00426177824815 0.6962
220 11358910 -127.117842605 -1718542.32957 -0.00426715869594 0.6994
221 11410749 -126.702971703 -1713989.23416 -0.00427253454456 0.6931
222 11462592 -126.299535017 -1709623.20053 -0.00427815010786 0.6966
223 11514844 -125.898098984 -1705269.24123 -0.00428423237635 0.6963
224 11566552 -125.49093024 -1700868.93096 -0.0042900929619 0.692
225 11618051 -125.08932094 -1696542.46569 -0.00429568498363 0.6963
226 11670520 -124.698982796 -1692296.94015 -0.00430146584917 0.6861
227 11720036 -124.304341062 -1688015.69409 -0.00430747634612 0.6863
228 11770302 -123.921335087 -1683747.56059 -0.00431382001737 0.6876
229 11819960 -123.530715749 -1679483.10084 -0.00431998532475 0.692
230 11869050 -123.154488544 -1675335.63564 -0.00432675165082 0.687
231 11917583 -122.782075993 -1671226.82938 -0.00433321587642 0.6906
232 11969768 -122.411118416 -1667136.23166 -0.00433977657666 0.6915
233 12020639 -122.0403237 -1662997.20876 -0.00434640923477 0.6905
234 12071666 -121.656432593 -1658769.64668 -0.00435302712237 0.6885
235 12121610 -121.280027128 -1654579.08836 -0.00435979465463 0.6902
236 12170289 -120.916528088 -1650612.77131 -0.00436567969521 0.6768
237 12219651 -120.548048552 -1646521.75376 -0.00437121847809 0.6852
238 12267194 -120.185134338 -1642557.93615 -0.004376292522 0.6828
239 12317224 -119.827749512 -1638599.08473 -0.00438142623171 0.6881
240 12368266 -119.464670372 -1634700.20227 -0.00438641743876 0.6784
241 12417716 -119.104328121 -1630627.25062 -0.00439148328781 0.6799
242 12469882 -118.753017833 -1626699.16908 -0.00439663206128 0.6754
243 12523860 -118.39786663 -1622813.74011 -0.00440217030959 0.687
244 12573342 -118.051564414 -1618949.99786 -0.00440709112941 0.6772
245 12622097 -117.712586455 -1615165.32737 -0.0044123498138 0.6771
246 12673464 -117.368676604 -1611388.64326 -0.00441747953294 0.6772
247 12724792 -117.037233725 -1607694.01294 -0.00442278982636 0.676
248 12776781 -116.692918368 -1603887.77038 -0.00442746767325 0.6819
249 12827557 -116.348617445 -1600066.58398 -0.0044323092487 0.67
250 12878239 -116.015333124 -1596370.68827 -0.00443762811724 0.6666
251 12929523 -115.677403419 -1592645.02511 -0.0044431614746 0.6724
252 12980898 -115.340088638 -1588906.04162 -0.00444795608441 0.6731
253 13032945 -115.000779452 -1585100.57712 -0.00445312343043 0.6668
254 13084096 -114.674317289 -1581426.3692 -0.00445795090947 0.6719
255 13136343 -114.33457177 -1577716.7461 -0.00446216812357 0.6719
256 13188676 -114.019092584 -1574215.01215 -0.0044664285071 0.6715
257 13239426 -113.697466397 -1570643.17831 -0.00447051522628 0.6723
258 13289398 -113.376163693 -1567116.1031 -0.00447451098328 0.6793
259 13338696 -113.051526948 -1563455.90653 -0.00447819162484 0.6684
260 13390401 -112.737904109 -1559883.80719 -0.00448176318602 0.6645
261 13441953 -112.420479436 -1556310.65452 -0.00448537064788 0.667
262 13490683 -112.10637525 -1552780.16616 -0.00448934150925 0.6648
263 13543743 -111.786564203 -1549278.43176 -0.00449302547764 0.6661
264 13595231 -111.479235204 -1545809.32126 -0.00449689859542 0.6625
265 13646792 -111.173798177 -1542416.41571 -0.00450109790268 0.6601
266 13698842 -110.872072825 -1539034.56742 -0.00450580776509 0.662
267 13750250 -110.568138411 -1535621.77418 -0.00451020991113 0.6584
268 13801149 -110.260922091 -1532192.85865 -0.00451439032667 0.6634
269 13852232 -109.956027517 -1528795.10759 -0.00451820893283 0.6563
270 13903579 -109.657746558 -1525473.04059 -0.00452211098124 0.6652
271 13951340 -109.352961044 -1522041.39369 -0.00452684578955 0.6606
272 14003234 -109.059427214 -1518641.3058 -0.00453220719558 0.662
273 14053110 -108.763671426 -1515305.85482 -0.00453711054883 0.6561
274 14103803 -108.480732302 -1512118.83771 -0.00454199456566 0.6556
275 14152781 -108.1955182 -1508845.80321 -0.00454709416363 0.6559
276 14201931 -107.906362905 -1505610.05141 -0.00455246766263 0.6691
277 14253555 -107.613143438 -1502315.49865 -0.00455776648677 0.65
278 14305794 -107.325593916 -1499083.59329 -0.00456305108487 0.661
279 14351713 -107.034595979 -1495815.3843 -0.00456863410908 0.663
280 14398059 -106.74583425 -1492614.44687 -0.0045730588936 0.6521
281 14442485 -106.457985244 -1489404.17958 -0.00457794463089 0.6553
282 14486105 -106.178008311 -1486264.60802 -0.00458261662247 0.649
283 14529962 -105.908964589 -1483192.49508 -0.00458753252125 0.6488
284 14574437 -105.631489854 -1480053.215 -0.00459259118276 0.66
285 14619759 -105.356948825 -1477005.12145 -0.00459856495198 0.6528
286 14663626 -105.088057368 -1473887.72396 -0.00460462134678 0.6477
287 14707693 -104.814402782 -1470820.91223 -0.00461090492037 0.6497
288 14752584 -104.540812478 -1467753.11378 -0.00461707765687 0.6519
289 14800115 -104.27454774 -1464701.81859 -0.00462301468473 0.6547
290 14845917 -104.001813634 -1461609.98596 -0.00462862720845 0.6596
291 14877569 -103.740536037 -1458645.81871 -0.00463379371512 0.6469
292 14907265 -103.482933534 -1455666.15299 -0.00463924990137 0.6469
293 14953179 -103.218998191 -1452717.12774 -0.00464510518091 0.6505
294 14997677 -102.954540217 -1449676.97888 -0.00465113854943 0.6512
295 15042796 -102.693198578 -1446725.89859 -0.00465737203896 0.6444
296 15087810 -102.436838349 -1443836.93428 -0.00466292728095 0.6513
297 15136673 -102.182431811 -1440923.65324 -0.00466813316054 0.6481
298 15178165 -101.933909094 -1438073.58827 -0.00467286340958 0.642
299 15220985 -101.681531204 -1435226.92145 -0.0046785319567 0.6451
300 15265536 -101.430194298 -1432429.94307 -0.00468457331823 0.6422
301 15307884 -101.182440949 -1429632.48559 -0.00468986332927 0.6409
302 15352855 -100.935994173 -1426833.7572 -0.00469491193211 0.6255
303 15396760 -100.690181922 -1424020.16016 -0.00469960919452 0.635
304 15441651 -100.448486312 -1421205.61492 -0.00470445187762 0.6409
305 15485176 -100.209381419 -1418464.88475 -0.00470835480878 0.6467
306 15531349 -99.9665804363 -1415707.56245 -0.0047129039695 0.6345
307 15574058 -99.7355655069 -1413040.20234 -0.0047170949187 0.6388
308 15616500 -99.5004853958 -1410412.4752 -0.00472134990319 0.645
309 15662185 -99.2744690475 -1407721.19983 -0.00472557574458 0.6381
310 15706043 -99.0525876027 -1405147.15334 -0.00473020086206 0.637
311 15751870 -98.8176921564 -1402439.19391 -0.00473381993683 0.6336
312 15796430 -98.589058615 -1399769.37285 -0.00473707736239 0.6348
313 15841610 -98.3692465739 -1397179.94047 -0.00474106714123 0.6264
314 15889192 -98.1498771167 -1394589.74892 -0.0047445168654 0.6326
315 15935290 -97.9224806421 -1392024.96753 -0.00474813614745 0.6369
316 15981349 -97.7114399192 -1389531.07899 -0.00475146657496 0.6304
317 16026967 -97.4968087977 -1386988.90919 -0.00475572067982 0.6293
318 16070968 -97.2800966847 -1384430.4364 -0.00475993962028 0.6258
319 16118685 -97.0710011883 -1381994.63422 -0.00476377039855 0.6329
320 16163734 -96.8495801227 -1379495.60348 -0.00476744974667 0.6279
321 16208252 -96.6332900081 -1377001.87315 -0.00477168066548 0.635
322 16254133 -96.4119486732 -1374447.44486 -0.00477615000512 0.6242
323 16299483 -96.2029051366 -1372005.55939 -0.00478049391534 0.6241
324 16344488 -95.9944090189 -1369615.44946 -0.00478451675708 0.6254
325 16387941 -95.7905604969 -1367107.05778 -0.00478851748842 0.6273
326 16433230 -95.5835345699 -1364667.53806 -0.0047917078842 0.6283
327 16478188 -95.381030134 -1362307.47608 -0.00479561723598 0.634
328 16524688 -95.1866272297 -1359983.18943 -0.00479905178197 0.618
329 16570819 -94.9872193304 -1357662.34771 -0.00480248365449 0.6277
330 16616106 -94.7864196724 -1355313.6127 -0.00480629503359 0.6277
331 16661452 -94.5896600129 -1352900.17652 -0.00481048006525 0.6187
332 16708218 -94.4014087988 -1350655.47839 -0.00481513966455 0.6219
333 16752362 -94.2130123567 -1348422.06525 -0.00481961581638 0.6141
334 16797266 -94.0231400946 -1346190.96178 -0.00482399283188 0.6119
335 16843207 -93.8355463973 -1343927.29671 -0.00482867213634 0.6231
336 16888314 -93.6475401459 -1341701.04701 -0.00483413387223 0.6169
337 16931912 -93.4523157771 -1339452.17121 -0.00483943583504 0.6119
338 16978373 -93.2531554341 -1337117.40417 -0.00484471111328 0.6218
339 17022624 -93.0660649353 -1334870.10857 -0.00484918561255 0.6186
340 17065731 -92.8782038653 -1332630.64309 -0.0048547587569 0.6187
341 17111982 -92.6874055408 -1330363.39749 -0.00485964766527 0.6201
342 17158476 -92.5045679214 -1328157.23538 -0.0048643259371 0.6212
343 17202525 -92.3170584023 -1326007.65982 -0.0048690743665 0.6127
344 17248074 -92.1339523187 -1323795.54992 -0.00487383306655 0.6124
345 17294121 -91.9533549791 -1321646.46357 -0.00487865906299 0.6166
346 17340112 -91.7719638238 -1319483.11743 -0.00488282875167 0.6192
347 17386002 -91.593481351 -1317366.03209 -0.00488679365043 0.6092
348 17430068 -91.4158436954 -1315225.19976 -0.00489021256269 0.6136
349 17476192 -91.2345117168 -1313132.12394 -0.00489374753561 0.6085
350 17523179 -91.0599175925 -1311035.44097 -0.00489725978065 0.6168
351 17570435 -90.881917241 -1309000.73367 -0.00490048868115 0.6116
352 17617323 -90.7074150121 -1306863.18645 -0.00490341501935 0.6038
353 17661672 -90.5375161883 -1304843.83829 -0.0049061172153 0.6048
354 17705604 -90.3702562966 -1302817.88424 -0.00490906775281 0.6044
355 17752314 -90.1917784375 -1300691.85917 -0.00491102531705 0.6083
356 17797358 -90.0214942772 -1298742.27284 -0.00491309006041 0.611
357 17843498 -89.8458332419 -1296638.98541 -0.0049152055877 0.6084
358 17875734 -89.6838282575 -1294673.64032 -0.00491779118384 0.5951
359 17923246 -89.5146418039 -1292629.06622 -0.00492100172433 0.6075
360 17967966 -89.3463757769 -1290649.5537 -0.0049252968029 0.607
361 18011441 -89.1819067932 -1288616.15669 -0.00492980468121 0.601
362 18057660 -89.0143271284 -1286544.69871 -0.00493426913064 0.6031
363 18103388 -88.8483295897 -1284539.91998 -0.00493871885161 0.6016
364 18148748 -88.6844317608 -1282567.79491 -0.00494272514754 0.5972
365 18195093 -88.5301577226 -1280664.32707 -0.00494631128396 0.5959
366 18239647 -88.3669300957 -1278659.99069 -0.00495011103883 0.6074
367 18287582 -88.198497137 -1276689.40834 -0.0049542838801 0.6072
368 18332123 -88.0367386908 -1274800.9397 -0.00495904914067 0.6016
369 18377820 -87.8736163015 -1272776.03463 -0.00496406358587 0.6059
370 18421512 -87.7058437723 -1270799.13322 -0.00496900292566 0.59
371 18467474 -87.5422563402 -1268836.04479 -0.00497348480979 0.5991
372 18513084 -87.3799775152 -1266950.43098 -0.00497849897535 0.5988
373 18555533 -87.2198542891 -1265021.31997 -0.00498328459908 0.593
374 18601173 -87.0602353817 -1263055.91942 -0.00498864076005 0.5984
375 18647110 -86.9017131925 -1261141.97467 -0.00499317875708 0.5969
376 18689914 -86.7498126613 -1259251.39593 -0.00499802449947 0.5957
377 18733658 -86.5865080031 -1257316.24497 -0.00500208592793 0.5986
378 18779964 -86.4304524119 -1255434.71946 -0.00500657164837 0.6061
379 18825113 -86.2789596349 -1253642.25334 -0.00501203795462 0.5892
380 18871197 -86.1134905049 -1251714.35617 -0.00501673678437 0.5956
381 18912637 -85.9566177051 -1249865.45075 -0.00502076357926 0.5966
382 18955792 -85.8035739042 -1248059.33677 -0.00502389732135 0.5875
383 18999457 -85.6509732259 -1246247.76686 -0.00502710835463 0.5868
384 19046134 -85.4950156908 -1244447.37329 -0.00503099730162 0.5949
385 19096751 -85.3366664791 -1242550.15851 -0.00503382140401 0.5931
386 19141772 -85.181191251 -1240679.6483 -0.00503700681643 0.5899
387 19183802 -85.0381021748 -1239008.47558 -0.00504072841333 0.5789
388 19229377 -84.8850554199 -1237246.86722 -0.00504403078546 0.5905
389 19274005 -84.7424584935 -1235456.16868 -0.00504706184846 0.5882
390 19318148 -84.5946591188 -1233689.89214 -0.00504998087011 0.589
391 19362900 -84.4455452581 -1231874.69765 -0.00505264995051 0.5831
392 19407339 -84.2939587775 -1230090.42059 -0.00505684145229 0.5852
393 19449844 -84.1479968972 -1228374.99984 -0.00506111326921 0.578
394 19493526 -83.9950898371 -1226552.10808 -0.00506595511426 0.5805
395 19540515 -83.8554301567 -1224845.49364 -0.0050720803853 0.5954
396 19587048 -83.7002977218 -1223073.75064 -0.00507661284475 0.5875
397 19631075 -83.5571662324 -1221331.62075 -0.00508166344584 0.5792
398 19673201 -83.4209198388 -1219613.50249 -0.00508669414419 0.5795
399 19715253 -83.2696423135 -1217859.44683 -0.00509132557478 0.5931
400 19759350 -83.1236189126 -1216134.35942 -0.00509591898919 0.5802
401 19805337 -82.975287433 -1214385.14326 -0.00510094689714 0.5909
402 19848998 -82.8346248122 -1212668.29614 -0.00510493268975 0.5853
403 19895512 -82.6968760221 -1210946.81606 -0.00510888765815 0.5818
404 19938625 -82.5629830588 -1209275.16474 -0.00511200137269 0.5817
405 19982477 -82.413269777 -1207504.77196 -0.00511485221849 0.5876
406 20027134 -82.2718478262 -1205758.28511 -0.00511838773723 0.5801
407 20072012 -82.1296078109 -1204059.96375 -0.00512179419555 0.5869
408 20118327 -81.982389235 -1202393.48635 -0.0051249497714 0.5731
409 20161431 -81.8398943348 -1200691.27938 -0.00512798461131 0.5939
410 20202412 -81.6928848236 -1198985.726 -0.00513053031541 0.5846
411 20240353 -81.5488771097 -1197325.51458 -0.00513350108913 0.5782
412 20278761 -81.4211175974 -1195719.87427 -0.00513645876436 0.5726
413 20316198 -81.2918664119 -1194106.86019 -0.00513958452209 0.5852
414 20354655 -81.1580351071 -1192490.89275 -0.0051432259164 0.578
415 20393205 -81.0258957806 -1190850.04223 -0.00514571739344 0.5753
416 20433158 -80.888606733 -1189220.19291 -0.00514833680276 0.5798
417 20470023 -80.7537458706 -1187596.2609 -0.00514999385852 0.5769
418 20506036 -80.6185906533 -1185938.13777 -0.00515207499534 0.5759
419 20546209 -80.4814327686 -1184332.8041 -0.00515452478556 0.5792
420 20583004 -80.3467266101 -1182679.11671 -0.00515723302601 0.5746
421 20625566 -80.21577172 -1181095.04704 -0.00515997045616 0.5645
422 20665618 -80.0865305622 -1179570.08722 -0.0051627110909 0.5711
423 20705124 -79.9481486327 -1177934.11509 -0.00516600742737 0.5705
424 20744697 -79.822216073 -1176391.08293 -0.00516946465473 0.5744
425 20781023 -79.6887027309 -1174818.79781 -0.00517228083726 0.5727
426 20818713 -79.5612226219 -1173235.49877 -0.00517479800938 0.5838
427 20858493 -79.4317970585 -1171687.67075 -0.00517735774843 0.5719
428 20902226 -79.3013970473 -1170130.10614 -0.00518019843689 0.5647
429 20940910 -79.1744091826 -1168592.76884 -0.00518227124036 0.5664
430 20978951 -79.0403431762 -1166993.80269 -0.00518499683734 0.5831
431 21018037 -78.917129098 -1165474.82994 -0.00518720592072 0.5725
432 21059178 -78.7828186194 -1163871.403 -0.0051899286369 0.5727
433 21100616 -78.6555737985 -1162342.94223 -0.00519246209466 0.5711
434 21138782 -78.532438536 -1160815.54437 -0.00519414683146 0.5798
435 21177535 -78.4139275129 -1159315.82958 -0.00519603333807 0.5648
436 21219275 -78.2818942381 -1157805.99301 -0.00519859568641 0.5649
437 21260258 -78.1517148223 -1156268.93982 -0.00520233086428 0.5668
438 21298748 -78.0203026903 -1154720.9453 -0.0052058259872 0.566
439 21338055 -77.8923358954 -1153174.7287 -0.00520876332219 0.5648
440 21377769 -77.7755593234 -1151717.09044 -0.00521195730538 0.569
441 21419671 -77.6485799979 -1150177.80523 -0.00521500803188 0.5572
442 21457108 -77.531440695 -1148814.57994 -0.00521833201487 0.5691
443 21492629 -77.4043647238 -1147304.77726 -0.00522217043477 0.564
444 21530532 -77.2780265835 -1145805.18185 -0.0052254056519 0.5675
445 21567468 -77.1584444677 -1144319.4107 -0.00522949671553 0.5692
446 21609723 -77.0336350228 -1142858.95811 -0.00523338074726 0.5678
447 21649588 -76.9104797638 -1141406.62655 -0.0052366796139 0.5595
448 21687757 -76.7942069793 -1139972.82741 -0.00523946696596 0.5586
449 21726451 -76.678759847 -1138543.26881 -0.00524237104506 0.5651
450 21765319 -76.5621490832 -1137039.27339 -0.00524489039566 0.5659
451 21805396 -76.4429357177 -1135640.93723 -0.00524695542427 0.5569
452 21846793 -76.3209668932 -1134186.50797 -0.00524988319605 0.556
453 21886290 -76.1978673937 -1132700.45201 -0.00525259461097 0.5651
454 21923859 -76.0819650926 -1131372.46001 -0.00525548146493 0.5581
455 21964074 -75.9640594198 -1129947.07962 -0.00525860292804 0.5613
456 22003028 -75.8491798271 -1128613.73398 -0.0052615508574 0.564
457 22040372 -75.7355132185 -1127193.74618 -0.00526466087998 0.5585
458 22078673 -75.6200806966 -1125865.91145 -0.00526821509521 0.5666
459 22118841 -75.5127993717 -1124599.56316 -0.00527054330747 0.5546
460 22158541 -75.4038053822 -1123219.58945 -0.00527373473243 0.5509
461 22196391 -75.2886929387 -1121837.57 -0.00527649981254 0.5569
462 22236393 -75.1786135454 -1120479.57384 -0.00527811378139 0.5564
463 22273796 -75.0678670878 -1119155.38961 -0.0052788894253 0.5564
464 22310987 -74.9558004374 -1117774.95241 -0.00527977807489 0.5531
465 22347556 -74.8437358605 -1116370.3687 -0.00528101551083 0.5444
466 22387501 -74.7287879384 -1114965.58194 -0.00528271184885 0.5524
467 22427297 -74.6154574634 -1113623.13574 -0.00528533788083 0.5595
468 22467395 -74.5059511101 -1112215.89156 -0.00528848191637 0.557
469 22505207 -74.3862279325 -1110804.39344 -0.00529142413523 0.539
470 22545154 -74.2768943047 -1109435.7746 -0.00529328973071 0.5552
471 22583096 -74.1664891652 -1108130.07559 -0.00529618666087 0.5624
472 22621555 -74.0611856726 -1106800.423 -0.00529839869491 0.5513
473 22660738 -73.9540157623 -1105510.65269 -0.00530114274135 0.5447
474 22701816 -73.84677677 -1104260.94631 -0.00530322548447 0.5571
475 22740055 -73.7395809306 -1102952.67576 -0.00530506702551 0.5483
476 22780047 -73.6333969725 -1101697.48144 -0.00530817690233 0.5475
477 22815258 -73.5281507597 -1100401.00197 -0.00531095786587 0.5498
478 22855621 -73.414067381 -1099037.16241 -0.00531356532024 0.5495
479 22894381 -73.3029568462 -1097741.74819 -0.00531675131144 0.549
480 22934202 -73.1936475875 -1096418.18685 -0.00531840402175 0.5443
481 22972681 -73.0997692766 -1095185.40661 -0.00532030384261 0.5467
482 23010658 -72.9971749984 -1093935.29479 -0.00532254640243 0.5418
483 23051198 -72.890134394 -1092648.59605 -0.00532477674738 0.5476
484 23090463 -72.7810069244 -1091302.25777 -0.00532665030932 0.5416
485 23129621 -72.6800532127 -1090058.64004 -0.00532852601348 0.5507
486 23166288 -72.5656343238 -1088732.69185 -0.00533109398963 0.5304
487 23205168 -72.4542614371 -1087382.91209 -0.00533389184019 0.5464
488 23243648 -72.347632588 -1086117.91895 -0.00533722505142 0.546
489 23282080 -72.2405901398 -1084949.31332 -0.00533999039347 0.5526
490 23320985 -72.1343250667 -1083739.33528 -0.00534232303887 0.5488
491 23358301 -72.0354531384 -1082557.4877 -0.0053444356081 0.5415
492 23400148 -71.9335858602 -1081353.81798 -0.00534672519179 0.5513
493 23439295 -71.8304533599 -1080119.2037 -0.00534998359993 0.5459
494 23478541 -71.72781667 -1078941.61305 -0.00535315396494 0.537
495 23518006 -71.6311919412 -1077746.61364 -0.00535602955207 0.5333
496 23554719 -71.5302953698 -1076533.29027 -0.00536030363385 0.5353
497 23593680 -71.4270705854 -1075331.68978 -0.00536411230119 0.5378
498 23631213 -71.329674731 -1074046.30536 -0.00536721361879 0.5382
499 23669926 -71.2265205918 -1072810.00558 -0.00537083964239 0.5376
500 23709370 -71.1375619655 -1071703.69207 -0.00537428130789 0.5397
501 23747052 -71.0324254561 -1070509.34548 -0.00537814091259 0.5436
502 23786370 -70.936250349 -1069395.07503 -0.00538158794037 0.5388
503 23826745 -70.835776102 -1068197.67192 -0.00538533941266 0.5378
504 23866956 -70.7476530269 -1067079.63672 -0.00538915740361 0.5222
505 23907826 -70.6475802794 -1065890.96656 -0.00539273071065 0.5372
506 23946951 -70.5522461067 -1064772.01867 -0.00539542192196 0.5399
507 23984144 -70.4612210044 -1063683.82453 -0.00539785526042 0.5317
508 24022984 -70.3646618271 -1062452.89428 -0.00540018864714 0.5392
509 24062418 -70.2684219314 -1061330.85521 -0.00540270961304 0.5389
510 24100851 -70.1751598501 -1060184.55972 -0.00540600816647 0.5345
511 24139248 -70.0758136876 -1059007.66085 -0.00540985788781 0.5439
512 24178569 -69.9924910554 -1057932.62584 -0.00541410272761 0.5357
513 24218331 -69.8988504764 -1056805.28867 -0.00541797576364 0.5262
514 24258027 -69.8016827974 -1055632.87796 -0.00542209806073 0.5373
515 24296591 -69.7109249808 -1054502.92724 -0.00542714834639 0.536
516 24333888 -69.6220730814 -1053415.34294 -0.00543122413608 0.5338
517 24371915 -69.5369327882 -1052441.89533 -0.0054357589143 0.5294
518 24408797 -69.4523471688 -1051394.32616 -0.00544073487843 0.5317
519 24449593 -69.3617320211 -1050373.35263 -0.0054447662236 0.5326
520 24491315 -69.2702354548 -1049306.48909 -0.00544881535619 0.5395
521 24529902 -69.178784046 -1048219.88553 -0.00545300652586 0.5273
522 24566746 -69.0853285556 -1047046.44552 -0.00545602363507 0.529
523 24606981 -69.008293892 -1046047.17094 -0.00545873347088 0.5297
524 24645587 -68.9166136527 -1044918.59029 -0.00546202851288 0.5347
525 24685352 -68.8227796776 -1043805.67445 -0.0054647464603 0.5214
526 24725782 -68.7295385533 -1042740.10517 -0.00546883422413 0.5265
527 24760674 -68.6494775039 -1041703.1753 -0.00547269291545 0.5359
528 24794173 -68.5655322094 -1040632.41644 -0.0054775675209 0.5375
529 24827278 -68.4815714345 -1039583.14723 -0.00548239445001 0.5337
530 24860371 -68.3986626802 -1038554.95986 -0.0054864661816 0.5224
531 24895016 -68.3206638372 -1037561.04846 -0.00548896902613 0.5289
532 24927665 -68.2345606718 -1036471.17232 -0.00549194981437 0.5343
533 24958345 -68.1469119089 -1035374.30562 -0.00549483449791 0.5358
534 24990201 -68.0604125879 -1034302.96629 -0.00549809171394 0.5342
535 25022128 -67.9734102072 -1033238.73974 -0.00550185228312 0.5285
536 25058055 -67.8859142431 -1032145.32822 -0.00550567250242 0.5302
537 25087617 -67.8030968836 -1031130.73551 -0.0055096819987 0.523
538 25120345 -67.7160971676 -1030120.50247 -0.0055132181946 0.5249
539 25154009 -67.6304500135 -1029076.99892 -0.00551653164937 0.5298
540 25189848 -67.5384902478 -1028008.32023 -0.00552024204049 0.5242
541 25222525 -67.4603630052 -1027046.00599 -0.00552310710305 0.5226
542 25254133 -67.3789459758 -1026082.95861 -0.00552668871712 0.5144
543 25287581 -67.2954409287 -1025120.97531 -0.00553028182857 0.5263
544 25319569 -67.2166845891 -1024208.88489 -0.00553360320655 0.5151
545 25353412 -67.1389106653 -1023278.00586 -0.00553707946699 0.5214
546 25385536 -67.0609754765 -1022317.80939 -0.00554052505694 0.5172
547 25416809 -66.9905518133 -1021423.85366 -0.00554413302067 0.5263
548 25448235 -66.9164306164 -1020500.11371 -0.00554725034156 0.5255
549 25483534 -66.8344887885 -1019478.27301 -0.00555171324322 0.528
550 25516058 -66.76125892 -1018585.40256 -0.00555690771981 0.5151
551 25549136 -66.6848527805 -1017618.68429 -0.00556148651637 0.5194
552 25582548 -66.5942726051 -1016540.26443 -0.00556617791512 0.519
553 25616612 -66.5119505056 -1015585.57444 -0.00557006373565 0.5278
554 25650275 -66.4389562547 -1014666.43929 -0.00557355688028 0.5107
555 25683841 -66.3668780271 -1013675.64633 -0.00557659808042 0.5093
556 25716963 -66.2847319028 -1012655.43943 -0.00557953114192 0.5221
557 25748776 -66.2146732028 -1011815.38265 -0.00558229433608 0.524
558 25778785 -66.1405051243 -1010948.98475 -0.00558574267128 0.5084
559 25812343 -66.0678852804 -1010020.7893 -0.0055898852897 0.5156
560 25845281 -65.9922794981 -1009146.20911 -0.0055942460005 0.5163
561 25877754 -65.9260935098 -1008302.31656 -0.00559821946138 0.525
562 25909470 -65.8548682441 -1007391.24682 -0.00560226008634 0.5046
563 25946410 -65.7928923892 -1006548.09566 -0.00560545371309 0.519
564 25980203 -65.7215310832 -1005666.98406 -0.00560918155738 0.5136
565 26012078 -65.6495878347 -1004726.81266 -0.00561337244264 0.5214
566 26045933 -65.5716546402 -1003801.88139 -0.00561819480779 0.5161
567 26079849 -65.4962699058 -1002899.93498 -0.00562268643012 0.515
568 26112049 -65.428044218 -1002034.48511 -0.0056262338778 0.503
569 26145614 -65.35551588 -1001060.08788 -0.00562970369659 0.516
570 26177200 -65.2825431747 -1000154.10392 -0.00563301679559 0.5121
571 26210381 -65.2140500241 -999253.820578 -0.00563800499966 0.5163
572 26241940 -65.1452423526 -998423.364739 -0.00564377547861 0.5113
573 26276307 -65.0725556588 -997538.378764 -0.00564936350779 0.5114
574 26310105 -64.9985467766 -996661.513457 -0.00565335914576 0.5084
575 26343645 -64.9288972832 -995810.528418 -0.00565757988529 0.5045
576 26377048 -64.8577344484 -994942.533402 -0.0056624668321 0.5061
577 26410848 -64.7791247326 -993976.051507 -0.00566688023944 0.5133
578 26443770 -64.7031746571 -993013.656079 -0.00567155282083 0.5056
579 26476753 -64.6386187739 -992183.974701 -0.00567535206108 0.5076
580 26509906 -64.572817125 -991326.747129 -0.00567855675804 0.5077
581 26543373 -64.5049708997 -990505.184841 -0.00568226470907 0.5005
582 26576806 -64.4432838665 -989692.354171 -0.00568537275214 0.5109
583 26610974 -64.3716930275 -988791.820137 -0.00568879533193 0.5085
584 26646032 -64.3058383794 -987911.157263 -0.00569257236397 0.4981
585 26678954 -64.2361245692 -987045.241556 -0.0056957732743 0.5155
586 26712179 -64.1701160406 -986206.781803 -0.00569849135972 0.4959
587 26745862 -64.0944499231 -985255.210546 -0.00570148924534 0.516
588 26780063 -64.0238333247 -984387.837309 -0.00570418531233 0.5048
589 26811184 -63.9626632532 -983614.51803 -0.00570679106215 0.5106
590 26845086 -63.9015683967 -982882.712195 -0.00571004947654 0.4987
591 26877476 -63.8397827879 -982133.201722 -0.00571357418632 0.4976
592 26909428 -63.7685998417 -981276.256139 -0.00571687695181 0.5089
593 26940836 -63.7021095363 -980452.690839 -0.00572033364993 0.5015
594 26973267 -63.6318968887 -979640.191164 -0.00572351285529 0.5059
595 27005902 -63.5698967205 -978818.511744 -0.00572693090933 0.5094
596 27037214 -63.5078737288 -978032.705104 -0.0057294058243 0.4963
597 27074005 -63.4496152008 -977318.382036 -0.00573213863225 0.509
598 27106038 -63.3714100628 -976386.009643 -0.00573576572268 0.5063
599 27138713 -63.3129056653 -975676.066579 -0.0057384981811 0.4976
600 27170612 -63.2505912028 -974941.981948 -0.00574146414989 0.4952
601 27205487 -63.2001275421 -974230.26233 -0.00574575548473 0.5157
602 27238215 -63.1387546009 -973440.811228 -0.00574796925022 0.5038
603 27269798 -63.0778813961 -972705.852861 -0.00575012150137 0.5045
604 27301254 -63.0222191669 -971952.823178 -0.00575267969317 0.4948
605 27333300 -62.9621839618 -971176.963606 -0.00575559237968 0.5099
606 27364974 -62.9038801334 -970470.934932 -0.00575861440093 0.501
607 27397988 -62.8447545101 -969707.233256 -0.00576096836559 0.5066
608 27432231 -62.7799978613 -968919.925824 -0.00576455765485 0.4968
609 27465225 -62.7221545463 -968180.977056 -0.00576854522579 0.5025
610 27498272 -62.6638932685 -967409.144926 -0.00577320585958 0.4957
611 27530847 -62.6108020768 -966691.837108 -0.00577769965175 0.5011
612 27563835 -62.5550503459 -965945.118087 -0.00578151577623 0.4914
613 27594959 -62.4841576247 -965091.000954 -0.00578526960959 0.4903
614 27628110 -62.4207296952 -964349.340933 -0.00578918551076 0.5017
615 27659086 -62.3659909019 -963584.66366 -0.00579325756241 0.498
616 27692083 -62.3048534733 -962763.889095 -0.00579630849256 0.5027
617 27723811 -62.2503372795 -962095.630203 -0.00579921554175 0.4949
618 27756259 -62.1913687771 -961348.777069 -0.00580185204352 0.5002
619 27789841 -62.1347874925 -960631.320138 -0.00580317242963 0.4966
620 27824406 -62.0711107259 -959828.938833 -0.00580477807582 0.4963
621 27858419 -62.0166913781 -959082.306443 -0.00580617348104 0.4967
622 27894184 -61.9714935973 -958434.289604 -0.00580795342271 0.4974
623 27925694 -61.9203364852 -957785.273926 -0.00581044020309 0.5035
624 27957350 -61.8619036009 -957104.149412 -0.00581380860927 0.4967
625 27988649 -61.8041376891 -956348.279789 -0.0058182149055 0.4914
626 28021019 -61.7470301498 -955616.83889 -0.00582290162798 0.4996
627 28051783 -61.696221895 -954981.076859 -0.0058276585096 0.495
628 28084837 -61.6408729798 -954234.303226 -0.00583261826321 0.486
629 28118608 -61.5937156532 -953612.721719 -0.00583788750381 0.4993
630 28151987 -61.5466190389 -952942.571518 -0.00584349864125 0.4923
631 28184287 -61.4905234436 -952243.943721 -0.00584822909032 0.4992
632 28218171 -61.4327042952 -951528.017269 -0.00585253129736 0.4876
633 28251086 -61.3774290357 -950793.714253 -0.00585693025055 0.5027
634 28282756 -61.317239813 -950057.994908 -0.00586070437889 0.5024
635 28316195 -61.2692603932 -949455.582078 -0.00586433355753 0.4916
636 28352363 -61.2140867306 -948756.894041 -0.00586749284916 0.4922
637 28385256 -61.1586560813 -948039.874419 -0.00587002989877 0.4963
638 28419911 -61.1113678428 -947359.909512 -0.00587315051387 0.4996
639 28455428 -61.0624204057 -946754.951366 -0.00587630368181 0.4883
640 28487899 -61.0211363671 -946203.224635 -0.00588006136859 0.4978
641 28521163 -60.9645188299 -945537.112876 -0.00588399995257 0.494
642 28552043 -60.9202215509 -944915.869102 -0.00588831143252 0.4907
643 28584215 -60.8685974846 -944211.556731 -0.00589208733138 0.4915
644 28618674 -60.8153906541 -943567.335811 -0.00589505858052 0.4852
645 28653456 -60.7644250041 -942984.029838 -0.00589815162467 0.5023
646 28684666 -60.7141753475 -942344.799118 -0.00590147589502 0.484
647 28717459 -60.6622221046 -941733.055748 -0.00590463261603 0.4892
648 28751914 -60.6125470986 -941150.200595 -0.0059072704444 0.4864
649 28786777 -60.5629302676 -940454.378358 -0.00590946488289 0.4875
650 28820131 -60.5178082508 -939843.350152 -0.00591220251704 0.4856
651 28850597 -60.4631171182 -939143.605915 -0.00591501997301 0.4928
652 28884166 -60.4197427993 -938562.758358 -0.00591745043512 0.4927
653 28915876 -60.3621206962 -937832.000401 -0.00591953463433 0.4863
654 28950709 -60.3114134564 -937172.220377 -0.00592202339297 0.494
655 28982585 -60.2668833758 -936603.184634 -0.00592491463161 0.4889
656 29017179 -60.2214953642 -935987.302673 -0.00592766417387 0.4893
657 29049539 -60.1721922268 -935369.589966 -0.00592970572671 0.4957
658 29085099 -60.1249842706 -934713.531083 -0.00593151091692 0.491
659 29117893 -60.0720463411 -934057.983334 -0.00593398056915 0.4817
660 29149509 -60.0334061526 -933488.684478 -0.00593675742941 0.4886
661 29184573 -59.9837159139 -932883.549576 -0.0059389649949 0.4886
662 29218868 -59.9378197349 -932283.050634 -0.00594081462954 0.4737
663 29251758 -59.8926628622 -931715.898499 -0.00594205477143 0.488
664 29286879 -59.8397887212 -931063.985605 -0.00594304179583 0.4808
665 29319528 -59.7848609481 -930369.282201 -0.0059444455505 0.4738
666 29352068 -59.7402721118 -929789.669598 -0.00594655862703 0.4768
667 29387796 -59.6995211377 -929239.397377 -0.00594814612641 0.486
668 29418895 -59.6596069896 -928607.188269 -0.00595002088494 0.4804
669 29448448 -59.6136805867 -928015.229729 -0.00595124093848 0.4898
670 29480733 -59.5686013214 -927427.039984 -0.0059530313945 0.4844
671 29513514 -59.5139461449 -926784.384848 -0.00595435244118 0.4922
672 29544981 -59.4706149985 -926220.860245 -0.00595729406935 0.4819
673 29578482 -59.4225638604 -925603.976311 -0.00596016613913 0.4795
674 29612428 -59.3767594351 -925006.728516 -0.00596397399457 0.4808
675 29645155 -59.3357812158 -924498.89605 -0.00596692495055 0.487
676 29676916 -59.2906146197 -923889.168539 -0.00596987243301 0.4844
677 29710243 -59.2423093271 -923323.610176 -0.0059726375927 0.482
678 29741982 -59.198661477 -922757.142257 -0.0059759600111 0.4754
679 29772815 -59.1540651787 -922208.050777 -0.00597979160427 0.485
680 29807357 -59.1100767772 -921640.318467 -0.00598465234956 0.4828
681 29842524 -59.0620928703 -921047.313065 -0.005988189755 0.4787
682 29873948 -59.0117898621 -920401.836231 -0.00599064686366 0.4798
683 29906528 -58.9751931817 -919937.917536 -0.00599335212774 0.4792
684 29940254 -58.9330467614 -919451.19598 -0.00599551317895 0.4696
685 29977119 -58.8852353276 -918851.800751 -0.00599795452103 0.4755
686 30010302 -58.8452362297 -918347.592319 -0.00600036949743 0.4836
687 30044208 -58.7983294756 -917795.346192 -0.0060036745198 0.4775
688 30080520 -58.7499048933 -917186.013817 -0.00600623471123 0.4784
689 30111164 -58.707031576 -916626.895214 -0.00600869951062 0.4741
690 30143554 -58.6635489427 -916032.48597 -0.00601038392031 0.4759
691 30177253 -58.6156916068 -915411.801166 -0.00601290677668 0.4798
692 30213821 -58.5677102336 -914864.191869 -0.00601619029893 0.4744
693 30249507 -58.5278742003 -914357.229316 -0.00602036584473 0.4698
694 30283074 -58.4825820355 -913787.401237 -0.00602283389389 0.4829
695 30318823 -58.4350299008 -913185.292083 -0.00602542420698 0.4733
696 30350076 -58.3915704532 -912628.245241 -0.00602793865329 0.4805
697 30380924 -58.3570005331 -912097.327816 -0.00603073199356 0.4739
698 30414171 -58.3127277063 -911532.81154 -0.00603393975668 0.461
699 30448374 -58.2716145896 -910998.945214 -0.00603644436383 0.473
700 30480978 -58.2377456781 -910573.464976 -0.00603879487039 0.4711
701 30515850 -58.1909939304 -909973.463302 -0.00604073681507 0.477
702 30549339 -58.1428366137 -909424.645895 -0.00604330889525 0.48
703 30581739 -58.0988777988 -908945.319659 -0.00604596374088 0.4746
704 30615698 -58.0630842494 -908439.285107 -0.00604864680017 0.4855
705 30650547 -58.0178175079 -907915.599505 -0.00605146043571 0.4715
706 30683144 -57.9756358747 -907354.237323 -0.00605381166175 0.4708
707 30716818 -57.9353036542 -906803.848879 -0.00605624287519 0.4758
708 30750462 -57.896722336 -906305.046168 -0.00605858319566 0.4704
709 30780926 -57.8600873291 -905790.169582 -0.00606057351502 0.4733
710 30812733 -57.8217986643 -905247.422683 -0.00606277700197 0.4754
711 30844439 -57.7846479516 -904705.622152 -0.006065815664 0.4744
712 30877816 -57.7475160639 -904227.049145 -0.00606833640771 0.4707
713 30912240 -57.7061149074 -903683.852541 -0.00607116164219 0.4808
714 30944281 -57.6598222687 -903114.131276 -0.00607429674539 0.4706
715 30976187 -57.6199476669 -902619.321486 -0.00607599829141 0.4769
716 31009870 -57.5832211514 -902140.142722 -0.00607841112087 0.4718
717 31043915 -57.5411195796 -901601.168176 -0.0060798809713 0.472
718 31076827 -57.5039562649 -901054.406016 -0.00608139236857 0.4708
719 31111355 -57.4673255744 -900531.580355 -0.00608380301021 0.4783
720 31143929 -57.429220674 -899993.576189 -0.00608635191564 0.4659
721 31174597 -57.38631263 -899468.240958 -0.00608886064315 0.4769
722 31205089 -57.3492278089 -898960.306439 -0.00609170747842 0.4656
723 31237491 -57.3145200501 -898431.66478 -0.0060938836691 0.4655
724 31269449 -57.2737861441 -897910.274883 -0.00609600486901 0.4661
725 31302914 -57.2462043264 -897440.800077 -0.00609802550977 0.4677
726 31334116 -57.2096480509 -896915.33978 -0.0061000619879 0.4691
727 31366633 -57.1826972623 -896505.606038 -0.00610210086656 0.4707
728 31399136 -57.136875713 -895936.099012 -0.00610412040712 0.4628
729 31431875 -57.0980435551 -895462.005715 -0.00610629068099 0.4643
730 31465112 -57.0660432913 -894982.620555 -0.00610986456629 0.4729
731 31496428 -57.0284328709 -894477.464738 -0.00611321521411 0.4684
732 31530690 -56.997053584 -893998.56903 -0.00611526712686 0.4619
733 31564658 -56.9572018162 -893499.336719 -0.00611784268849 0.4689
734 31597457 -56.9242384377 -893080.914218 -0.0061208140911 0.462
735 31631733 -56.8845922809 -892603.530014 -0.00612344261063 0.4681
736 31665357 -56.8547094417 -892145.073605 -0.00612629184472 0.4652
737 31698117 -56.8142440877 -891650.176281 -0.00612841075303 0.4621
738 31732820 -56.7865211435 -891275.680996 -0.00612995116952 0.4608
739 31769933 -56.7598061113 -890856.630535 -0.00613130238403 0.47
740 31801460 -56.7215209392 -890383.620466 -0.00613321605339 0.4638
741 31834851 -56.6779264531 -889873.602638 -0.00613528062503 0.4612
742 31867738 -56.6479889818 -889476.4163 -0.00613553327372 0.4579
743 31901580 -56.6121890585 -888967.520159 -0.00613693581223 0.459
744 31933155 -56.5763417639 -888573.855881 -0.00613905315995 0.4684
745 31965310 -56.5419828574 -888111.636405 -0.00614110155619 0.4695
746 31998837 -56.5091910283 -887618.948645 -0.00614235269503 0.4701
747 32029102 -56.4730958892 -887158.001524 -0.00614388782836 0.4567
748 32059758 -56.4363646472 -886640.466739 -0.00614652362224 0.4655
749 32095176 -56.3931674809 -886114.831556 -0.00614889562436 0.4656
750 32123917 -56.3544395388 -885582.715729 -0.0061511831206 0.4643
751 32157352 -56.3188440289 -885096.754336 -0.00615386019803 0.4647
752 32191583 -56.2831934936 -884675.114201 -0.00615667896634 0.4672
753 32224057 -56.248845736 -884215.200934 -0.00615909236759 0.4667
754 32256419 -56.2110198102 -883730.316375 -0.00616118239118 0.4627
755 32288323 -56.1876074495 -883383.002123 -0.00616302202074 0.4559
756 32320052 -56.1582425104 -882974.980974 -0.006165902841 0.4576
757 32354147 -56.1221172967 -882484.937229 -0.00616956143286 0.4688
758 32387285 -56.0905569598 -882074.23653 -0.00617345101218 0.4597
759 32421852 -56.066641708 -881688.7032 -0.00617707804912 0.4625
760 32453672 -56.0305172567 -881235.481195 -0.00618037187915 0.465
761 32483645 -55.9934381284 -880751.565785 -0.00618343874653 0.4605
762 32515248 -55.9684867738 -880373.984958 -0.00618694153375 0.4562
763 32546842 -55.9407401604 -879993.794025 -0.00619056699366 0.4643
764 32581051 -55.9052982866 -879528.644385 -0.0061932384082 0.4597
765 32613443 -55.8577679669 -878978.959271 -0.00619599908418 0.4535
766 32645180 -55.8241585781 -878522.099484 -0.0061986965747 0.4552
767 32678518 -55.7850244513 -878036.925107 -0.00620197682859 0.4594
768 32711559 -55.7590568139 -877584.009788 -0.00620446244693 0.4587
769 32746516 -55.7227437268 -877120.008957 -0.00620707956582 0.4501
770 32776463 -55.6865465872 -876683.559111 -0.00620907685384 0.4571
771 32808912 -55.6585314112 -876250.498003 -0.00621105434231 0.4608
772 32844742 -55.6191643284 -875722.988774 -0.0062122250974 0.4553
773 32877581 -55.5911016213 -875309.878742 -0.00621258626349 0.4512
774 32911046 -55.5584802066 -874887.32257 -0.00621360980025 0.4501
775 32944554 -55.520071059 -874376.441563 -0.00621494291429 0.4529
776 32975922 -55.4792867207 -873890.468603 -0.00621615677189 0.452
777 33010565 -55.4500819001 -873515.148652 -0.0062173307047 0.4501
778 33041695 -55.424476743 -873158.824311 -0.00621835996788 0.4536
779 33071863 -55.3861779572 -872702.526117 -0.00621971589252 0.4526
780 33105348 -55.3601995533 -872305.07206 -0.00622147044311 0.4515
781 33137367 -55.3292971565 -871878.8373 -0.00622325430438 0.4638
782 33170793 -55.3002358089 -871478.877336 -0.00622400052097 0.4597
783 33205465 -55.2729059081 -871101.154943 -0.0062247617311 0.4522
784 33239775 -55.2487484131 -870776.369404 -0.00622625932583 0.4518
785 33271028 -55.2150083052 -870353.466654 -0.00622736114483 0.4562
786 33302541 -55.1885410493 -869938.344711 -0.00622881926578 0.448
787 33334406 -55.1584058808 -869543.014866 -0.0062308467727 0.4449
788 33366763 -55.1213341289 -869126.536 -0.0062326666702 0.4542
789 33399833 -55.0946093716 -868749.840381 -0.0062344922646 0.4509
790 33434539 -55.0603002117 -868314.062653 -0.00623659565093 0.452
791 33469175 -55.0331065334 -867970.128058 -0.00623984131966 0.4517
792 33503115 -55.0019052403 -867541.350064 -0.00624361443462 0.4426
793 33534803 -54.9692800923 -867106.355366 -0.00624749341508 0.4581
794 33566831 -54.9442498885 -866783.733614 -0.00625156292799 0.4596
795 33600101 -54.9128603465 -866391.967178 -0.00625408154545 0.4571
796 33634191 -54.888743754 -865999.385849 -0.00625539524668 0.4606
797 33662822 -54.8519838809 -865559.602732 -0.00625647043849 0.452
798 33693497 -54.823132516 -865232.951095 -0.00625767030155 0.447
799 33726472 -54.7949566381 -864825.357858 -0.00625789875303 0.442
800 33756195 -54.7594724084 -864376.759763 -0.00625893166272 0.4567
801 33789279 -54.7233352609 -863919.533703 -0.00625920992047 0.4549
802 33824760 -54.6918348063 -863490.781274 -0.00626050809051 0.4452
803 33858021 -54.6593075536 -863112.22827 -0.00626240319448 0.4515
804 33888332 -54.6325709008 -862750.673043 -0.00626419537926 0.4507
805 33920618 -54.6094082649 -862380.111965 -0.00626555655941 0.4468
806 33953928 -54.5879971677 -862047.300868 -0.00626732432502 0.459
807 33987019 -54.5633452102 -861735.453215 -0.00626871882976 0.4515
808 34019433 -54.5362575633 -861355.560739 -0.00627153440253 0.4459
809 34050946 -54.5115839096 -861053.977393 -0.00627328561938 0.443
810 34085106 -54.4796224415 -860613.4836 -0.00627494278742 0.4444
811 34120086 -54.4435488266 -860198.345686 -0.00627699119399 0.4523
812 34152065 -54.4165938177 -859853.003322 -0.0062781629948 0.4489
813 34184919 -54.3919903708 -859549.113173 -0.00628014076864 0.4368
814 34218852 -54.3701537855 -859201.360421 -0.00628255376768 0.4489
815 34252213 -54.3445025072 -858840.853325 -0.00628484986947 0.4408
816 34284895 -54.31275031 -858427.813832 -0.00628641760173 0.4504
817 34318505 -54.2839748754 -858050.544919 -0.00628823197092 0.4507
818 34353113 -54.2588717647 -857696.562695 -0.00629026212523 0.4404
819 34386971 -54.2230658003 -857296.126142 -0.00629218726426 0.4528
820 34417791 -54.1951783487 -856909.563016 -0.00629472743762 0.4372
821 34450943 -54.1673037076 -856529.765371 -0.00629661662403 0.4444
822 34484019 -54.1373371357 -856166.630683 -0.00629846720729 0.4434
823 34518774 -54.1085148302 -855789.699446 -0.00630034246496 0.4471
824 34554090 -54.0814992695 -855421.391151 -0.00630177625941 0.4529
825 34585001 -54.0479229737 -854953.956791 -0.00630377654805 0.4401
826 34619734 -54.0158241889 -854582.091597 -0.00630581054363 0.4441
827 34652849 -53.9895695009 -854190.880807 -0.00630761272318 0.4408
828 34688250 -53.966087414 -853877.214955 -0.00630936002775 0.4389
829 34720973 -53.9360540347 -853490.155311 -0.00631065097699 0.4504
830 34756662 -53.9110412049 -853099.514609 -0.00631189697655 0.4481
831 34791437 -53.8827157427 -852731.457281 -0.00631416158533 0.4403
832 34822687 -53.8589741955 -852407.848865 -0.00631644067332 0.4407
833 34859327 -53.8325233915 -852054.258296 -0.00631945236551 0.4427
834 34891813 -53.8079198376 -851764.444655 -0.00632207070794 0.4422
835 34926252 -53.7873022858 -851458.850039 -0.00632526375733 0.4466
836 34961872 -53.7595879649 -851054.889962 -0.00632993121801 0.4442
837 34994645 -53.7336885206 -850681.660729 -0.0063344283328 0.4405
838 35028438 -53.7050195247 -850284.339874 -0.00633854702324 0.4465
839 35061400 -53.679187717 -849955.480819 -0.00634213047272 0.4433
840 35095804 -53.65262183 -849616.843149 -0.0063450364225 0.4309
841 35129784 -53.6231119217 -849245.76722 -0.00634776282718 0.4403
842 35163740 -53.5995765681 -848951.356888 -0.006350608564 0.4399
843 35197258 -53.5759603018 -848636.330716 -0.00635425491487 0.4401
844 35232364 -53.5516109781 -848319.277526 -0.00635703240108 0.4392
845 35267557 -53.5264329747 -847991.399701 -0.00636006801734 0.4458
846 35299120 -53.4970539723 -847591.938816 -0.00636359212391 0.4385
847 35333488 -53.4796398657 -847274.347854 -0.00636691924526 0.435
848 35367144 -53.4521270743 -846885.152827 -0.00637029812538 0.4363
849 35398850 -53.4199792013 -846476.950152 -0.00637361155746 0.4429
850 35433988 -53.394786122 -846163.864069 -0.00637726019427 0.4415
851 35466164 -53.3676178346 -845821.481279 -0.00638083017161 0.4348
852 35499084 -53.3469833643 -845499.249073 -0.00638387474564 0.4399
853 35531750 -53.3185382791 -845157.535566 -0.00638592592163 0.4429
854 35564188 -53.2898440533 -844821.61982 -0.0063887372845 0.4413
855 35598886 -53.2671507211 -844491.470305 -0.00639112061058 0.4511
856 35631177 -53.237245268 -844122.145171 -0.00639405521717 0.4422
857 35664778 -53.2089169743 -843804.863422 -0.00639753362581 0.444
858 35697924 -53.1866351724 -843512.732871 -0.00640121437236 0.4483
859 35732053 -53.1656869278 -843219.482729 -0.00640465929707 0.4328
860 35766370 -53.1424159241 -842905.402193 -0.00640873612307 0.4371
861 35799497 -53.1193548173 -842566.076593 -0.00641230915891 0.4408
862 35831186 -53.093918774 -842246.326967 -0.00641566121411 0.4435
863 35862116 -53.0676396845 -841942.041039 -0.00641866192572 0.4325
864 35896904 -53.0472452215 -841621.700556 -0.00642102899282 0.441
865 35930269 -53.0196088069 -841298.580945 -0.00642431289638 0.4338
866 35965534 -52.9903290752 -840881.693555 -0.00642676054973 0.4396
867 35999045 -52.9701733432 -840643.933126 -0.00642875888616 0.4378
868 36034527 -52.9507254049 -840342.71001 -0.00643118941688 0.4349
869 36070016 -52.9282888215 -840096.900091 -0.00643407977966 0.4426
870 36101681 -52.9051111526 -839767.92219 -0.0064359945544 0.4495
871 36132860 -52.8927847793 -839518.588692 -0.00643845887225 0.4405
872 36165503 -52.8628078598 -839162.200744 -0.00644007638996 0.4413
873 36199821 -52.8434151543 -838845.728142 -0.00644144193063 0.4334
874 36230638 -52.821176081 -838507.231401 -0.00644321109708 0.4431
875 36261415 -52.7931084617 -838136.36806 -0.00644504202892 0.4316
876 36295240 -52.7668729721 -837789.918034 -0.00644661027632 0.4313
877 36327518 -52.7394019798 -837447.755131 -0.00644888814867 0.4446
878 36358539 -52.7199688367 -837228.306986 -0.00645053534868 0.4372
879 36390737 -52.6924564111 -836870.199403 -0.00645239123744 0.4357
880 36424122 -52.6712417169 -836561.172919 -0.00645370242206 0.4346
881 36459257 -52.6407239194 -836164.424363 -0.00645425949951 0.4315
882 36491948 -52.6139385449 -835783.512328 -0.00645522963143 0.4356
883 36526516 -52.590352623 -835439.81847 -0.00645662995245 0.4452
884 36560150 -52.5625141887 -835089.365473 -0.00645841954142 0.4376
885 36593567 -52.5327574756 -834734.481438 -0.00646030164538 0.4303
886 36615185 -52.506711295 -834369.064118 -0.0064630207648 0.432


